Mitigating Outages in a 4.6-km FSO Link via Mode-Diverse Reception: An Experimentally Validated Digital Twin Approach

Terrestrial coherent FSO requires mitigating turbulence-induced coupling losses. We experimentally validate a "Digital Twin" channel model against fading statistics from a 4.6-km link. Combining long-term scintillometer data with mode-diverse receiver simulations, we demonstrate that a 6-mode receiver reduces turbulence-induced outage probabilities to 2.02e-5.

==> figures/histograms/01_Cn2_1.5e-15_waveprop_power_in_aperture.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.175,0.002,0.0,0.0,0.0
0.225,0.012,0.005711423,7.933660891688236e-44,1.2090492019462473e-16
0.275,0.044,0.011422846,1.240271309710735e-32,7.721296103672446e-14
0.325,0.06,0.017134268,7.329195658069325e-27,3.26809656192167e-12
0.375,0.188,0.022845691,4.096393979459494e-23,4.5539665472081875e-11
0.425,0.242,0.028557114,2.0909977448928622e-20,3.452504766218799e-10
0.47500000000000003,0.354,0.034268536,2.5353265615477772e-18,1.7811546340928917e-9
0.525,0.554,0.03997996,1.1894398159355816e-16,7.045753771169447e-9
0.575,0.648,0.045691382,2.858437483318059e-15,2.294835427553967e-8
0.625,0.806,0.051402807,4.192412821916084e-14,6.443644361357299e-8
0.6749999999999999,0.956,0.05711423,4.21502392657922e-13,1.60950816982777e-7
0.725,1.08,0.06282565,3.1490450413393012e-12,3.6572577045559937e-7
0.775,1.074,0.06853707,1.8529204876751232e-11,7.685896623038529e-7
0.825,1.206,0.0742485,8.965668428788243e-11,1.5127240894889557e-6
0.875,1.272,0.07995992,3.68657258569837e-10,2.815697423514955e-6
0.9249999999999999,1.204,0.08567134,1.3215068557125316e-9,4.994951913874084e-6
0.975,1.14,0.091382764,4.214030113513023e-9,8.497717879520593e-6
1.0250000000000001,1.09,0.097094186,1.214936888320044e-8,1.393518318998427e-5
1.075,1.132,0.102805614,3.209088269459416e-8,2.212057129944532e-5
1.125,0.94,0.108517036,7.850764436247561e-8,3.4110543948424406e-5
1.175,0.858,0.11422846,1.7950993163256157e-7,5.12494430360894e-5
1.225,0.912,0.11993988,3.865649181668966e-7,7.521539591269899e-5
1.2750000000000001,0.676,0.1256513,7.890920665620925e-7,0.00010806757220872799
1.3250000000000002,0.616,0.13136272,1.5353408899289348e-6,0.0001522936164065086
1.3750000000000002,0.524,0.13707414,2.861030040208252e-6,0.0002108563092069114
1.4249999999999998,0.404,0.14278556,5.127057972360504e-6,0.00028723849394626745
1.4749999999999999,0.404,0.148497,8.867569512497417e-6,0.00038548561016300695
1.525,0.28,0.15420842,1.4848963229585812e-5,0.000510243270926248
1.575,0.29,0.15991984,2.414047436152612e-5,0.0006667930046191831
1.625,0.188,0.16563126,3.819590992852394e-5,0.0008610803180657865
1.6749999999999998,0.164,0.17134269,5.894601672886281e-5,0.001099738059611777
1.7249999999999999,0.112,0.1770541,8.88996985367434e-5,0.0013901030998447284
1.775,0.11,0.18276553,0.00013125257977729176,0.001740226090496198
1.825,0.1,0.18847695,0.00019000031140820978,0.0021588739507444783
1.875,0.08,0.19418837,0.0002700535742195428,0.0026555248466237657
1.9249999999999998,0.058,0.1998998,0.000377350834254652,0.00324035554509576
1.9749999999999999,0.034,0.20561123,0.0005189680378358521,0.003924223060577982
2.025,0.044,0.21132265,0.0007032164329745074,0.004718629460892441
2.075,0.032,0.21703407,0.0009397345629504829,0.005635697398666218
2.125,0.022,0.2227455,0.0012395560193319416,0.006688121112267409
2.175,0.022,0.22845691,0.0016151701823466215,0.007889119278868997
2.225,0.018,0.23416834,0.0020805555178387085,0.009252380033234139
2.275,0.006,0.23987976,0.0026511850021568354,0.01079200032605449
2.3249999999999997,0.012,0.24559118,0.0033440369149751355,0.012522420200306547
2.375,0.004,0.2513026,0.0041775243238182614,0.014458352608405032
2.425,0.008,0.25701404,0.0051714674192882394,0.016614715353443964
2.475,0.006,0.26272544,0.006346989449396647,0.019006524349204905
2.525,0.002,0.26843688,0.007726421419945793,0.021648880585418466
2.575,0.002,0.2741483,0.009333164524834923,0.02455679343166739
2.625,0.004,0.27985972,0.01119152830208715,0.02774520901408749
2.675,0.0,0.28557113,0.013326579664426037,0.031228805826686544
2.725,0.0,0.29128256,0.01576397598697209,0.035022045871399655
2.775,0.002,0.296994,0.01852970422224338,0.0391389698862598
2.825,0.002,0.3027054,0.021649933456111884,0.04359316450526764
,,0.30841684,0.02515077207681529,0.04839776196077077
,,0.31412825,0.02905804703272637,0.05356519787174178
,,0.3198397,0.03339717587400261,0.05910734037003547
,,0.3255511,0.03819270489355352,0.06503520600088418
,,0.33126253,0.043468457082570515,0.07135912728751105
,,0.33697394,0.04924694591223874,0.07808844537251887
,,0.34268537,0.05554954007965919,0.08523171928987226
,,0.3483968,0.06239593321094528,0.09279643546067651
,,0.3541082,0.0698042291982868,0.10078905835857302
,,0.35981965,0.07779073186651288,0.10921512608006845
,,0.36553106,0.08636961581960655,0.11807891878665926
,,0.3712425,0.0955532448799763,0.1273837821302362
,,0.3769539,0.10535146672725076,0.13713173432232587
,,0.38266534,0.11577208622965698,0.14732383734348942
,,0.38837674,0.12682037753323966,0.15795977826407126
,,0.39408818,0.1384994346527442,0.16903828841573743
,,0.3997996,0.15080962054107042,0.18055669849218436
,,0.40551102,0.16374925053398165,0.19251140520506216
,,0.41122246,0.1773137590250235,0.20489746558007083
,,0.41693386,0.1914964777704528,0.21770878127300924
,,0.4226453,0.20628840532889825,0.23093832799358824
,,0.4283567,0.22167785629393424,0.24457770527315678
,,0.43406814,0.23765141888030666,0.2586177158130246
,,0.43977955,0.2541929186566479,0.2730478275263366
,,0.445491,0.27128474048368917,0.2878567941680401
,,0.4512024,0.2889067089867743,0.3030320913686317
,,0.45691383,0.307037151871727,0.3185605757007344
,,0.46262527,0.32565257520390356,0.3344279791176798
,,0.46833667,0.344727575066906,0.3506191849691872
,,0.4740481,0.36423578266769335,0.36711853800528066
,,0.4797595,0.38414901826372017,0.3839092994731378
,,0.48547095,0.40443815438898356,0.40097438755418124
,,0.49118236,0.42507257125451725,0.4182957302830563
,,0.4968938,0.4460213671730739,0.4358550319496513
,,0.5026052,0.46725212878170047,0.45363310574177335
,,0.50831664,0.48873245112853814,0.47161066207144153
,,0.5140281,0.5104287394956266,0.48976771817019593
,,0.5197395,0.5323074848435301,0.5080840242575105
,,0.5254509,0.554334458561377,0.5265388340307273
,,0.5311623,0.5764759389558478,0.5451117320976264
,,0.53687376,0.598697838936494,0.5637815330395324
,,0.5425852,0.620966001713093,0.5825271047916165
,,0.5482966,0.6432462617362916,0.6013270335578851
,,0.554008,0.6655060969685341,0.6201604613247226
,,0.55971944,0.6877116652454855,0.6390059591811689
,,0.5654309,0.7098309340162702,0.6578423612386046
,,0.57114226,0.7318317252337614,0.6766484205527663
,,0.5768537,0.7536830249188985,0.6954036401550475
,,0.5825651,0.7753542975885649,0.7140871396689701
,,0.58827657,0.796816119457883,0.7326784836177088
,,0.593988,0.8180397837335379,0.7511575257497295
,,0.5996994,0.838997068575316,0.7695042571393985
,,0.6054108,0.859661930987687,0.7876996075035003
,,0.61112225,0.8800086170415056,0.8057243308077858
,,0.6168337,0.9000123497172565,0.823559805387225
,,0.62254506,0.9196496201480997,0.8411876894385141
,,0.6282565,0.9388985848711886,0.8585906831248917
,,0.63396794,0.9577379767027282,0.8757514507364554
,,0.6396794,0.9761478566580403,0.8926533830455773
,,0.6453908,0.9941097065268586,0.9092804342102254
,,0.6511022,1.0116057200838149,0.9256169727320364
,,0.6568136,1.0286201274592313,0.9416484782122804
,,0.66252506,1.0451377803767825,0.9573605339364389
,,0.6682365,1.0611449350794078,0.9727395257999709
,,0.6739479,1.0766287302536783,0.9877723270258926
,,0.6796593,1.0915781691845732,1.002446931972857
,,0.68537074,1.1059828607020266,1.0167515226352097
,,0.6910822,1.1198339067952998,1.0306751061319541
,,0.6967936,1.1331232153478763,1.0442073604272442
,,0.702505,1.1458439955906914,1.0573385021562152
,,0.7082164,1.1579908065939404,1.070059831715646
,,0.71392787,1.1695589072909072,1.0823629104423116
,,0.7196393,1.180544648850383,1.0942401111178282
,,0.7253507,1.1909453285852025,1.1056843582959137
,,0.7310621,1.2007596480576477,1.1166895967963302
,,0.73677355,1.2099867752298028,1.127250068988974
,,0.742485,1.2186269643391539,1.1373607898960016
,,0.74819636,1.2266811479190813,1.14701731871968
,,0.7539078,1.234151523087873,1.156216147764999
,,0.75961924,1.241040612655604,1.164954087271311
,,0.7653307,1.2473520440426116,1.1732286619254069
,,0.7710421,1.2530899532085014,1.1810379954623982
,,0.7767535,1.2582592478794996,1.1883807234324477
,,0.7824649,1.2628654916675208,1.1952562810783447
,,0.78817636,1.2669148363122587,1.2016644291143077
,,0.7938878,1.2704140619687838,1.20760555009466
,,0.7995992,1.273370386766834,1.2130804990714181
,,0.8053106,1.2757917036541682,1.2180908112296638
,,0.81102204,1.2776861895519234,1.2226383426270504
,,0.8167335,1.279062610415496,1.2267254867742112
,,0.8224449,1.279930024339622,1.2303550979437288
,,0.8281563,1.2802979636025595,1.233530443014356
,,0.8338677,1.2801762162105328,1.236255311698892
,,0.83957916,1.2795749349858385,1.2385338000456572
,,0.8452906,1.2785045215433046,1.2403704298577243
,,0.851002,1.2769756577921902,1.2417700829533098
,,0.8567134,1.2749992221896513,1.242738037111856
,,0.86242485,1.2725862877677603,1.2432798606267659
,,0.8681363,1.2697481013446088,1.2434014574046284
,,0.8738477,1.266496074007281,1.2431090323562606
,,0.8795591,1.262841743240706,1.2424090832041945
,,0.88527054,1.2587966536656285,1.2413083495586643
,,0.890982,1.2543725097220715,1.239813839605333
,,0.8966934,1.249581051497377,1.2379327880316875
,,0.9024048,1.2444340973245076,1.235672669973138
,,0.9081162,1.23894331630523,1.2330410861814638
,,0.91382766,1.2331205252105608,1.2300458884433043
,,0.9195391,1.2269774712642425,1.226695073185132
,,0.92525053,1.2205258584638574,1.2229967875122862
,,0.9309619,1.213777406055408,1.2189593578471847
,,0.93667334,1.2067435495576677,1.2145911029563319
,,0.9423848,1.1994358489763504,1.209900572388738
,,0.9480962,1.1918656977054585,1.2048963672547104
,,0.9538076,1.1840444617173567,1.1995872238498033
,,0.959519,1.1759831398774363,1.1939817755087863
,,0.96523046,1.1676928420676833,1.1880888722751684
,,0.9709419,1.159184456038017,1.1819173498589477
,,0.9766533,1.1504688115103938,1.175476139995466
,,0.9823647,1.1415563052702118,1.1687739870855158
,,0.98807615,1.132457439271066,1.161819840445761
,,0.9937876,1.1231824517254494,1.1546225773438985
,,0.999499,1.1137414018864282,1.147191058470499
,,1.0052104,1.1041442645911503,1.1395341990643222
,,1.0109218,1.0944005233779708,1.1316606374122724
,,1.0166333,1.0845197655920242,1.1235792053595821
,,1.0223447,1.0745112833493622,1.1152986022697307
,,1.0280561,1.0643841645131065,1.1068274655364387
,,1.0337676,1.0541472925929045,1.0981743627623584
,,1.039479,1.0438093469978689,1.089347784346504
,,1.0451903,1.0333790102693028,1.0803563258128246
,,1.0509018,1.022864110052977,1.0712079270284856
,,1.0566132,1.0122729028617217,1.0619109922844288
,,1.0623246,1.00161322770553,1.0524736370006225
,,1.0680361,0.9908927028052074,1.04290386824073
,,1.0737475,0.980118739948471,1.0332095796136953
,,1.079459,0.9692985298258301,1.0233985465341913
,,1.0851704,0.9584390663097476,1.0134784218333384
,,1.0908817,0.9475473418490592,1.0034569418922743
,,1.0965931,0.9366294774796543,0.9933410840912154
,,1.1023046,0.9256920536086033,0.9831383186873245
,,1.108016,0.9147412184450006,0.9728557709828624
,,1.1137275,0.9037829195681932,0.9625004266910431
,,1.1194389,0.8928229065201543,0.9520791294579067
,,1.1251503,0.8818667335390121,0.9415985786696554
,,1.1308618,0.8709197238147238,0.9310653275357299
,,1.1365732,0.8599870480120367,0.9204857814382098
,,1.1422845,0.8490738882976625,0.9098664185649274
,,1.147996,0.8381845700439312,0.8992129012980262
,,1.1537074,0.8273238997285309,0.8885314054090232
,,1.1594188,0.8164962887716379,0.8778277334521296
,,1.1651303,0.8057059434327627,0.86710753555634
,,1.1708417,0.7949569297404404,0.8563763091703325
,,1.1765531,0.7842531153155309,0.845639399007347
,,1.1822646,0.7735981930303123,0.8349019971804951
,,1.187976,0.7629957272670161,0.8241691435199092
,,1.1936873,0.7524492770381823,0.8134459497503339
,,1.1993988,0.7419616448372466,0.8027367050495942
,,1.2051102,0.7315361092197107,0.7920462199235954
,,1.2108216,0.7211755656737644,0.7813789315706708
,,1.2165331,0.7108827786667448,0.7707391289121202
,,1.2222445,0.7006603636921763,0.7601309538191824
,,1.2279559,0.6905108130045686,0.7495584024632993
,,1.2336674,0.6804364552240241,0.739025326781867
,,1.2393788,0.6704394808912236,0.7285354360524756
,,1.2450901,0.6605221873395614,0.7180925160254653
,,1.2508016,0.6506860834368006,0.707699559780897
,,1.256513,0.6409332322102851,0.6973600775093317
,,1.2622244,0.6312653087887489,0.6870772255094934
,,1.2679359,0.6216839130145044,0.6768540266690884
,,1.2736473,0.612190528439937,0.6666933725440842
,,1.2793587,0.602786503538615,0.6565980255000232
,,1.2850702,0.5934731219778018,0.6465706209095503
,,1.2907816,0.5842515169926542,0.63661366940086
,,1.2964929,0.5751229938184264,0.6267297646767107
,,1.3022044,0.566088044526263,0.6169207621563789
,,1.3079158,0.5571478025398933,0.6071890192248847
,,1.3136272,0.5483030327257048,0.5975365708493159
,,1.3193387,0.5395544105326862,0.5879653390743328
,,1.3250501,0.5309025688567768,0.5784771354691783
,,1.3307616,0.5223480133726628,0.5690736635923451
,,1.336473,0.5138912130450733,0.5597565214694661
,,1.3421844,0.5055326022390941,0.5505272040808515
,,1.3478957,0.49727254073384797,0.5413872956871731
,,1.3536072,0.4891110552507662,0.5323377110946558
,,1.3593186,0.48104836715558785,0.5233798428255586
,,1.36503,0.47308467111831626,0.5145147986246503
,,1.3707415,0.46522001218083053,0.5057435956519113
,,1.3764529,0.4574543324667724,0.49706716295742387
,,1.3821644,0.44978755810209387,0.48848634394407664
,,1.3878758,0.44221964177662954,0.4800018988154207
,,1.3935872,0.4347503575109259,0.4716145070066407
,,1.3992985,0.4273796285501021,0.4633249415968505
,,1.40501,0.4201069328799624,0.455133381642214
,,1.4107214,0.41293205819337264,0.4470404527015559
,,1.4164329,0.40585466856455854,0.4390465350316859
,,1.4221443,0.3988743847635779,0.4311519399476441
,,1.4278557,0.3919907078383673,0.4233569121099923
,,1.4335672,0.3852032578587681,0.41566163178253307
,,1.4392786,0.37851146071048175,0.4080662170590511
,,1.44499,0.37191482441474194,0.40057072605803684
,,1.4507014,0.3654128902883552,0.3931753124021733
,,1.4564128,0.35900477352403476,0.38587961199000537
,,1.4621242,0.3526899945720981,0.37868367124967034
,,1.4678357,0.34646790018092183,0.37158732966802993
,,1.4735471,0.34033781062938545,0.36459037721363086
,,1.4792585,0.3342990213350165,0.3576925563192691
,,1.48497,0.32835080441277625,0.3508935638267521
,,1.4906814,0.3224924457952352,0.34419305289342533
,,1.4963927,0.31672327018954566,0.33759077164522033
,,1.5021042,0.3110422599445522,0.3310860158314598
,,1.5078156,0.30544874015028434,0.3246784574366112
,,1.513527,0.29994192125250985,0.31836759316961377
,,1.5192385,0.29452096346846524,0.3121528850029546
,,1.5249499,0.2891849797794949,0.30603376184398373
,,1.5306613,0.28393320464609784,0.3000096211667028
,,1.5363728,0.2787646929011987,0.2940798306039178
,,1.5420842,0.2736786541270291,0.28824372949999083
,,1.5477955,0.268674240938025,0.2825007493287583
,,1.553507,0.2637504068747817,0.2768499376309827
,,1.5592184,0.2589063223908101,0.27129067864840034
,,1.5649298,0.2541410966521663,0.2658222133154671
,,1.5706413,0.24945383204615135,0.26044376145587167
,,1.5763527,0.24484362505897198,0.2551545231026617
,,1.5820642,0.24030953716321984,0.24995367978068284
,,1.5877756,0.23585068620235436,0.24484039575161215
,,1.593487,0.23146612663479207,0.2398138192221445
,,1.5991983,0.22715501523668669,0.23487318574913366
,,1.6049098,0.22291628148626647,0.2300174086772608
,,1.6106212,0.21874907989941286,0.22524569895085117
,,1.6163327,0.2146524884960047,0.22055715191564285
,,1.6220441,0.21062558524675348,0.2159508523652596
,,1.6277555,0.20666744867136042,0.21142587553773334
,,1.633467,0.20277715840945573,0.2069812880785593
,,1.6391784,0.19895379576504693,0.20261614897079147
,,1.6448898,0.19519644422520346,0.1983295104329099
,,1.6506011,0.19150428123106322,0.1941205058345498
,,1.6563126,0.18787628867264705,0.189988000744102
,,1.662024,0.18431157361667672,0.18593112081693497
,,1.6677355,0.18080925781928267,0.18194889956521867
,,1.6734469,0.17736846614326082,0.1780403677612014
,,1.6791583,0.17398827862329566,0.17420455415350194
,,1.6848698,0.17066782945711428,0.17044048615523283
,,1.6905812,0.16740625706726117,0.16674719050461545
,,1.6962926,0.16420270444442364,0.1631236938987119
,,1.702004,0.1610563307531955,0.15956909708254877
,,1.7077154,0.15796617594397183,0.15608228009790798
,,1.7134268,0.15493141385376688,0.15266234796891218
,,1.7191383,0.1519512564084482,0.14930833304851598
,,1.7248497,0.14902483242400463,0.1460192704350542
,,1.7305611,0.1461513220784185,0.14279419845740046
,,1.7362726,0.14332991197811962,0.13963215913753357
,,1.741984,0.14055975384997302,0.13653219863103094
,,1.7476954,0.13784004954292503,0.13349336764615297
,,1.7534068,0.13517009778852962,0.13051478339089492
,,1.7591182,0.1325489732198143,0.12759538252867017
,,1.7648296,0.12997594951218064,0.12473429452956747
,,1.7705411,0.1274502188353893,0.12193059209455763
,,1.7762525,0.12497105936087721,0.11918335427121764
,,1.781964,0.12253767968657599,0.11649166675620232
,,1.7876754,0.12014937240230887,0.11385462218021764
,,1.7933868,0.1178053629655324,0.11127132037605598
,,1.7990983,0.11550492291812879,0.10874086863019919
,,1.8048096,0.11324741011446951,0.10626243311339895
,,1.810521,0.11103195467763871,0.10383503326425265
,,1.8162324,0.10885793208417997,0.10145785235356126
,,1.8219439,0.10672464663655705,0.09913002968791967
,,1.8276553,0.10463141097043178,0.09685071305710345
,,1.8333668,0.10257754609577463,0.09461905889772099
,,1.8390782,0.1005623814305029,0.09243423244386081
,,1.8447896,0.09858522300052226,0.0902954078652347
,,1.8505011,0.0966454499052008,0.08820176839321657
,,1.8562124,0.09474245385095716,0.08615254874997852
,,1.8619238,0.09287552355765614,0.08414686509148255
,,1.8676353,0.0910440682994636,0.08218397170851222
,,1.8733467,0.08924746825158483,0.08026308911290568
,,1.8790581,0.08748511204910386,0.07838344734215369
,,1.8847696,0.08575636820686557,0.07654428602181179
,,1.890481,0.08406069980108977,0.07474485441867314
,,1.8961924,0.08239749172117761,0.07298441148508919
,,1.9019037,0.08076619855434831,0.07126226144610989
,,1.9076152,0.07916618573864292,0.06957761084595629
,,1.9133266,0.07759695145068514,0.06792978421847161
,,1.919038,0.07605791561894569,0.06631807953664183
,,1.9247495,0.07454855921645932,0.0647418045601453
,,1.9304609,0.07306834458675186,0.06320027683381244
,,1.9361724,0.07161671744096122,0.06169282367958255
,,1.9418838,0.07019318192121309,0.06021878218223424
,,1.9475952,0.0687972486169253,0.05877749916920359
,,1.9533066,0.06742841506059738,0.057368360266220844
,,1.959018,0.06608612781726998,0.05599067288965887
,,1.9647294,0.06476994829049033,0.05464384266362897
,,1.9704409,0.063479393490345,0.05332725507525309
,,1.9761523,0.06221396603284256,0.05204030517405505
,,1.9818637,0.060973242955466425,0.05078239752185545
,,1.9875752,0.05975674177264763,0.049552946138539805
,,1.9932866,0.05856403108840907,0.04835137444393937
,,1.998998,0.057394644113113666,0.047177115196043534
,,2.0047095,0.05624816359371642,0.04602961042573752
,,2.0104208,0.055124201565704786,0.04490833450237906
,,2.0161324,0.05402224318697603,0.04381267839181295
,,2.0218437,0.05294196403182643,0.042742203007568216
,,2.0275552,0.0518829014676803,0.04169629736893917
,,2.0332665,0.05084470251866393,0.04067453611841186
,,2.0389779,0.049826963113431266,0.039676371247011344
,,2.0446894,0.0488292502698789,0.038701267421662244
,,2.0504007,0.0478512467434875,0.037748819577807555
,,2.0561123,0.04689252775247606,0.036818470257960596
,,2.0618236,0.045952786154385826,0.035909827694168776
,,2.0675352,0.04503159414992277,0.03502235493932422
,,2.0732465,0.04412867206640269,0.034155673314183614
,,2.078958,0.043243589867463766,0.033309265857655285
,,2.0846694,0.04237609398396274,0.032482766754913316
,,2.0903807,0.041525805275186206,0.031675711792716714
,,2.0960922,0.040692353366921064,0.030887647910712943
,,2.1018035,0.03987548219741925,0.03011822813945841
,,2.107515,0.039074828359188234,0.02936698316498394
,,2.1132264,0.03829011390450406,0.028633578263633067
,,2.118938,0.0375210031942796,0.027917562250074256
,,2.1246493,0.03676722767695699,0.02721861238078724
,,2.1303606,0.036028467312305426,0.026536323208324823
,,2.1360722,0.03530440899747402,0.025870299277298805
,,2.1417835,0.03459482617197827,0.025220235299427175
,,2.147495,0.0338993709337749,0.024585723097289725
,,2.1532063,0.03321783844703807,0.02396646866756005
,,2.158918,0.03254989294513877,0.02336208012018513
,,2.1646292,0.031895324039783825,0.02277227445003621
,,2.1703408,0.03125382092299175,0.02219667553874763
,,2.176052,0.03062519293141865,0.02163501108956971
,,2.1817634,0.03000914289762847,0.02108694284611916
,,2.187475,0.029405393279115268,0.020552141129518614
,,2.1931863,0.028813787837017154,0.020030349158082474
,,2.1988978,0.028234007260812922,0.01952122803034592
,,2.2046092,0.027665878431233987,0.019024530942134434
,,2.2103207,0.027109127879954165,0.018539933014193904
,,2.216032,0.026563577301143577,0.018067197127471346
,,2.2217436,0.026028952367564823,0.017606011943727868
,,2.227455,0.025505092369816,0.017156149737861018
,,2.2331662,0.024991756265908924,0.016717330332301477
,,2.2388778,0.024488729327848374,0.016289280831981053
,,2.244589,0.02399582888409266,0.015871787061091946
,,2.2503006,0.023512825244093153,0.015464569490579155
,,2.256012,0.02303956227488218,0.015067422620502828
,,2.2617235,0.022575808732464557,0.014680078854435187
,,2.2674348,0.02212140498666089,0.014302341086558444
,,2.2731464,0.02167613795713467,0.013933953216598861
,,2.2788577,0.02123986297549295,0.013574726254999833
,,2.284569,0.020812376562863753,0.013224429611522124
,,2.2902806,0.02039349776032968,0.012882838820369476
,,2.295992,0.01998307271089949,0.012549776554838455
,,2.3017035,0.01958091622104404,0.012225013615977135
,,2.3074148,0.019186880224495273,0.011908380118336637
,,2.3131263,0.018800786489050963,0.01159965691667587
,,2.3188376,0.018422492548248383,0.011298681305522267
,,2.3245492,0.01805182689596716,0.011005243805990762
,,2.3302605,0.01768866016667329,0.01071918863669138
,,2.3359718,0.017332821163436558,0.010440327102137117
,,2.3416834,0.01698415792020885,0.010168475614781102
,,2.3473947,0.016642555941900044,0.009903488311783285
,,2.3531063,0.016307837479071025,0.009645178258050563
,,2.3588176,0.015979892871672195,0.009393405899955685
,,2.3645291,0.015658572200375413,0.009147992700092186
,,2.3702404,0.015343755768441538,0.008908805178430427
,,2.375952,0.015035286060493263,0.00867567285742482
,,2.3816633,0.014733074950028418,0.008448468101091419
,,2.3873746,0.014436971674071618,0.008227037289762703
,,2.3930862,0.014146842338027996,0.008011231032895126
,,2.3987975,0.01386259146726795,0.007800930043524153
,,2.404509,0.013584082114039126,0.007595982586126797
,,2.4102204,0.013311216262477008,0.007396274670806852
,,2.415932,0.013043862249617576,0.007201661523520436
,,2.4216433,0.012781925930695829,0.007012034243475182
,,2.4273548,0.012525275048149442,0.006827254727655678
,,2.4330661,0.0122738362529243,0.006647218962592493
,,2.4387774,0.012027477484474336,0.0064718024638394985
,,2.444489,0.011786103007627027,0.006300884225844226
,,2.4502003,0.011549616724663737,0.006134367201188745
,,2.4559119,0.011317909353518231,0.005972128759214862
,,2.4616232,0.011090899083013927,0.005814076262207807
,,2.4673347,0.01086847562183985,0.005660092811921077
,,2.473046,0.01065056043832109,0.005510089999887531
,,2.4787576,0.010437052399886989,0.005363956413517628
,,2.484469,0.010227871114976096,0.005221607699082893
,,2.4901803,0.010022920398261956,0.005082943404932181
,,2.4958918,0.009822115605492473,0.004947865924683552
,,2.5016031,0.009625381000564438,0.004816296672269416
,,2.5073147,0.009432616158974503,0.004688136928940936
,,2.513026,0.00924376191637836,0.0045633117525344866
,,2.5187376,0.009058725824731786,0.004441727116652926
,,2.5244489,0.008877438118464588,0.004323311568614538
,,2.5301604,0.00869981022841756,0.004207975566860199
,,2.5358717,0.008525787577313301,0.004095650999267156
,,2.541583,0.008355285448189134,0.003986257116185789
,,2.5472946,0.00818822141040202,0.003879715482999999
,,2.553006,0.00802454820884166,0.0037759627309067816
,,2.5587175,0.0078641777326121,0.003674919674980134
,,2.5644288,0.007707060826129241,0.0035765259379565754
,,2.5701404,0.007553112847683853,0.0034807061555481005
,,2.5758517,0.00740228313383126,0.003387402811410511
,,2.5815632,0.007254497587004824,0.003296544188899583
,,2.5872746,0.00710970746055688,0.0032080755069150207
,,2.5929859,0.006967845451570449,0.0031219320788420627
,,2.5986974,0.006828842617393174,0.0030380510929210306
,,2.6044087,0.006692659850400044,0.002956381645745366
,,2.6101203,0.006559220170112354,0.002876860428487216
,,2.6158316,0.00642848300063438,0.0027994389795695396
,,2.6215432,0.0063003838458361135,0.0027240570862218554
,,2.6272545,0.006174874404559438,0.002650668619291917
,,2.632966,0.006051898898177761,0.00257921631894344
,,2.6386774,0.005931410852762602,0.002509656283394649
,,2.6443887,0.005813357125131409,0.002441936857839953
,,2.6501002,0.005697680125298487,0.002376007899468806
,,2.6558115,0.005584344785369225,0.002311828659748505
,,2.661523,0.00547329227675037,0.0022493486740515034
,,2.6672344,0.005364483529775425,0.002188529176747697
,,2.672946,0.005257867476439337,0.002129322201334281
,,2.6786573,0.005153406539349025,0.0020716908742197
,,2.6843688,0.005051049046500716,0.0020155896094043763
,,2.6900802,0.004950761488713212,0.0019609833382344564
,,2.6957915,0.0048524945753979825,0.0019078309317303377
,,2.701503,0.004756205189900597,0.0018560924756332957
,,2.7072144,0.004661859512223284,0.0018057354532850724
,,2.712926,0.004569410869239891,0.0017567197484069782
,,2.7186372,0.004478829141358111,0.0017090144471647805
,,2.7243488,0.0043900694210016146,0.0016625814411212385
,,2.73006,0.004303102754555814,0.0016173913443524594
,,2.7357717,0.004217879466040787,0.0015734079601690371
,,2.741483,0.0041343784289450715,0.0015306033588541779
,,2.7471943,0.004052556344831874,0.0014889448791886493
,,2.7529058,0.003972379389877191,0.0014484008324702456
,,2.7586172,0.0038938194393377703,0.0014089453455720458
,,2.7643287,0.003816835513952988,0.0013705466084751507
,,2.77004,0.003741400789224611,0.0013331800382895716
,,2.7757516,0.0036674798465421224,0.0012968154330914936
,,2.781463,0.003595050630098796,0.0012614294388609885
,,2.7871745,0.0035240715358565745,0.0012269933836746873
,,2.7928858,0.003454521573746928,0.0011934850837231432
,,2.798597,0.00338636826344864,0.001160878665216549
,,2.8043087,0.003319583435504912,0.0011291490305170078
,,2.81002,0.003254140314216564,0.001098275646800006
,,2.8157315,0.0031900081751412286,0.001068233348512141
,,2.8214428,0.0031271647410479764,0.0010390026375593413
,,2.8271544,0.0030655804602346165,0.001010559632194517
,,2.8328657,0.0030052307460299186,0.000982885819068893
,,2.8385773,0.0029460904644270708,0.0009559585370728915
,,2.8442886,0.0028881390329343606,0.0009297602098790882
,,2.85,0.0028313493527653676,0.0009042703863363215


==> figures/histograms/01_Cn2_1.5e-15_waveprop_power_in_fiber_HG00_modeLP01.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.175,0.006,0.0,0.0,0.0
0.225,0.01,0.006620409,1.799578550891588e-36,9.99946167322415e-16
0.275,0.036,0.013240818,6.96939421652481e-27,6.939432027413882e-13
0.325,0.104,0.019861227,5.7703200459542565e-22,3.0217597052719234e-11
0.375,0.162,0.026481636,8.73811615465081e-19,4.2386801685102006e-10
0.425,0.32,0.033102047,1.7039593159588367e-16,3.1979148255583945e-9
0.47500000000000003,0.448,0.039722454,9.726233074136026e-15,1.6305059348220368e-8
0.525,0.614,0.046342865,2.469542301756328e-13,6.345727245960118e-8
0.575,0.72,0.05296327,3.546820064276311e-12,2.0272314273355803e-7
0.625,0.892,0.059583683,3.347260710010206e-11,5.571091663943581e-7
0.6749999999999999,0.974,0.06620409,2.2923006105179867e-10,1.3598267484857348e-6
0.725,1.104,0.0728245,1.220378783838179e-9,3.016043860612837e-6
0.775,1.118,0.07944491,5.307475570613645e-9,6.1817717792777735e-6
0.825,1.244,0.086065315,1.9562356487395124e-8,1.1859282478025421e-5
0.875,1.162,0.09268573,6.284043123641572e-8,2.1507271264188665e-5
0.9249999999999999,1.196,0.09930614,1.79790667701952e-7,3.716282333007724e-5
0.975,1.108,0.10592654,4.6607848984138586e-7,6.15716421687085e-5
1.0250000000000001,0.988,0.11254695,1.1099374959893035e-6,9.832202549276068e-5
1.075,0.932,0.119167365,2.455584363651663e-6,0.0001519781657812943
1.125,0.952,0.12578776,5.093736513528119e-6,0.00022820750251839565
1.175,0.752,0.13240819,9.98349211442364e-6,0.000333899356383036
1.225,0.7,0.1390286,1.8607835794426598e-5,0.00047726654190219397
1.2750000000000001,0.654,0.145649,3.316290322110043e-5,0.0006679324574361882
1.3250000000000002,0.572,0.15226941,5.6778253224341185e-5,0.0009169943572163454
1.3750000000000002,0.502,0.15888982,9.37626548097932e-5,0.0012370642212259741
1.4249999999999998,0.436,0.16551022,0.00014986710723074081,0.0016422841839341474
1.4749999999999999,0.336,0.17213063,0.00023255505858150077,0.0021483157538811177
1.525,0.32,0.17875104,0.0003512684679666892,0.0027723025591809927
1.575,0.264,0.18537146,0.0005176788284383182,0.003532808894557641
1.625,0.262,0.19199187,0.0007459028939570388,0.004449724159872773
1.6749999999999998,0.164,0.19861227,0.0010526888976550679,0.005544161084543329
1.7249999999999999,0.16,0.20523268,0.0014575413256424851,0.006838315665450876
1.775,0.13,0.21185309,0.001982793671019094,0.00835531588191869
1.825,0.134,0.2184735,0.0026536169489426633,0.01011905220634898
1.875,0.076,0.2250939,0.0034979594328355336,0.012153994268536741
1.9249999999999998,0.084,0.23171431,0.0045464103987967975,0.014484996601080814
1.9749999999999999,0.046,0.23833473,0.005832016433731212,0.017137102791943942
2.025,0.058,0.24495514,0.007390000709502589,0.020135313715917487
2.075,0.042,0.25157553,0.009257469447327582,0.02350440597877703
2.125,0.046,0.25819597,0.011473046122208784,0.027268749270519043
2.175,0.03,0.26481637,0.014076411323443332,0.031451991704852855
2.225,0.03,0.27143678,0.017107937887474466,0.03607699117577791
2.275,0.016,0.2780572,0.020608154441505492,0.04116555064614319
2.3249999999999997,0.014,0.2846776,0.024617307474893692,0.04673825238165253
2.375,0.016,0.291298,0.029174874633810504,0.052814287740893584
2.425,0.014,0.2979184,0.03431907796988696,0.05941130002550549
2.475,0.01,0.30453882,0.04008640583664888,0.06654524160372102
2.525,0.006,0.31115922,0.04651123914268179,0.07423024627123677
2.575,0.008,0.31777963,0.05362537565991275,0.08247851757164121
2.625,0.004,0.32440004,0.061457639242556344,0.0913002335675306
2.675,0.002,0.33102044,0.07003365617623003,0.10070346833548281
2.725,0.004,0.33764085,0.07937535440088499,0.11069413025515534
2.775,0.002,0.34426126,0.08950104217534399,0.1212759169763245
2.825,0.002,0.35088167,0.10042476848674883,0.13245028677866522
2.875,0.004,0.35750207,0.11215671762508679,0.14421644588798824
2.925,0.002,0.3641225,0.12470270180567729,0.15657140811444917
2.975,0.0,0.37074292,0.13806392368805295,0.1695097871316075
3.025,0.0,0.37736332,0.15223760180399148,0.1830241615403362
3.075,0.004,0.38398373,0.16721659933411268,0.19710489941956766
3.125,0.0,0.39060414,0.1829894698273654,0.2117402691430544
3.175,0.0,0.39722455,0.19954070407284163,0.2269165070609165
3.225,0.0,0.40384495,0.216850694481315,0.24261789533162192
3.275,0.002,0.41046536,0.23489631588938192,0.258826848874182
3.325,0.002,0.41708577,0.25365047816427966,0.2755240104012808
,,0.42370617,0.2730829264313681,0.29268835249588804
,,0.43032658,0.2931603168840997,0.3102972857055962
,,0.436947,0.31384634251873667,0.32832677164921636
,,0.4435674,0.335101939974147,0.34675144015807474
,,0.4501878,0.3568860514761688,0.36554470950885987
,,0.4568082,0.3791552577224311,0.38467890884467787
,,0.46342862,0.4018645581164081,0.404125401925431
,,0.47004905,0.42496750991335974,0.42385480080125737
,,0.47666946,0.44841608149785317,0.44383673328931195
,,0.48328987,0.4721618508849528,0.4640404991351841
,,0.48991027,0.4961552277276905,0.48443483735288745
,,0.49653068,0.5203468347508499,0.5049881336995713
,,0.50315106,0.544686559567008,0.5256684438748368
,,0.50977147,0.5691248757905439,0.5464439797950379
,,0.51639193,0.5936124886290878,0.5672828482443629
,,0.52301234,0.6181001961350038,0.5881527773590911
,,0.52963275,0.6425398730916613,0.609022251112913
,,0.53625315,0.6668843249271654,0.6298598556308568
,,0.54287356,0.6910875235086705,0.6506345582065503
,,0.54949397,0.7151044240699878,0.6713157938530061
,,0.5561144,0.7388917212946978,0.6918735466171695
,,0.5627348,0.7624074821814584,0.7122784255507371
,,0.5693552,0.7856110664977675,0.7325017352671835
,,0.5759756,0.8084638604162849,0.7525155410499295
,,0.582596,0.8309291865201658,0.7722927285088046
,,0.5892164,0.8529718586242954,0.7918070578117693
,,0.5958368,0.8745587201729255,0.8110332125458235
,,0.6024572,0.8956590097114431,0.8299468432858411
,,0.60907763,0.916243213574604,0.8485246059719737
,,0.61569804,0.9362844076944901,0.8667441952162127
,,0.62231845,0.9557575068324892,0.8845843726760185
,,0.62893885,0.9746392586290193,0.9020249906481621
,,0.63555926,0.9929088003067796,0.9190470110491971
,,0.64217967,1.0105468959342905,0.9356325199599069
,,0.6488001,1.0275365559371026,0.9517647379204734
,,0.6554205,1.043862592309741,0.9674280261705476
,,0.6620409,1.0595117367190106,0.9826078890342124
,,0.6686613,1.0744726663444824,0.9972909726540816
,,0.6752817,1.088735718928635,1.0114650602817283
,,0.6819021,1.1022931411541073,1.0251190643330101
,,0.6885225,1.1151387985980123,1.0382430154172975
,,0.6951429,1.1272681900667543,1.0508280485488364
,,0.70176333,1.138678520775819,1.0628663867465966
,,0.70838374,1.1493683514313242,1.0743513222264616
,,0.71500415,1.1593378097167453,1.0852771953858942
,,0.72162455,1.1685884423926167,1.0956393717773234
,,0.728245,1.177123042390649,1.1054343028834681
,,0.7348654,1.1849455376017421,1.1146591520075373
,,0.74148583,1.1920612162559543,1.1233122954819041
,,0.74810624,1.1984765223767029,1.131392935573164
,,0.75472665,1.2041987859296963,1.1389011608977995
,,0.76134706,1.2092363362580516,1.145837915142436
,,0.76796746,1.213598531312078,1.1522049649856492
,,0.77458787,1.2172955234399512,1.1580048673676957
,,0.7812083,1.2203381787789118,1.1632409362473597
,,0.7878287,1.222738114813334,1.1679172089778465
,,0.7944491,1.224507673201654,1.1720384124262813
,,0.8010695,1.2256597037898085,1.1756099289540975
,,0.8076899,1.2262076389587289,1.178637762368441
,,0.8143103,1.2261653907877017,1.1811285039473285
,,0.8209307,1.2255473131579706,1.1830892986346797
,,0.8275511,1.2243680977842415,1.1845278114939712
,,0.83417153,1.2226427786659582,1.185452194502879
,,0.84079194,1.2203867064777978,1.1858710537646244
,,0.84741235,1.2176154015149663,1.185793417205237
,,0.85403275,1.214344634427336,1.1852287028199386
,,0.86065316,1.210590267694885,1.184186687525882
,,0.86727357,1.2063683224067194,1.182677476672656
,,0.873894,1.201694851492008,1.180711474256628
,,0.8805144,1.1965859585674306,1.1782993538796998
,,0.8871348,1.1910577542632246,1.1754520304883371
,,0.8937552,1.1851263099585536,1.1721806329236695
,,0.9003756,1.1788076406594838,1.168496477309066
,,0.906996,1.1721176761250949,1.1644110412972442
,,0.9136164,1.16507223411252,1.1599359391949207
,,0.9202368,1.1576869948673927,1.1550828979791412
,,0.92685723,1.1499774809840535,1.1498637342158535
,,0.9334777,1.1419589629336848,1.1442902801507702
,,0.9400981,1.133646731715983,1.138374566371408
,,0.9467185,1.1250556487129548,1.1321285002320878
,,0.9533389,1.1162004146945297,1.1255640440718846
,,0.9599593,1.1070954883717832,1.1186931480908398
,,0.96657974,1.0977550683037878,1.1115277327299689
,,0.97320014,1.0881930856203272,1.104079671944923
,,0.97982055,1.0784231940814446,1.0963607773627568
,,0.98644096,1.0684587564645958,1.0883827833093866
,,0.99306136,1.058312841584413,1.0801573326938603
,,0.9996818,1.0479982155980547,1.0716959637339099
,,1.0063021,1.037527430749868,1.0630101766831055
,,1.0129225,1.0269124432301275,1.0541111073492448
,,1.0195429,1.0161651743138074,1.0450099855936819
,,1.0261633,1.0052971323600297,1.035717814344841
,,1.0327839,0.9943193067392863,1.0262452653446192
,,1.0394043,0.9832429525880363,1.0166033560615715
,,1.0460247,0.9720784132194599,1.006802418117145
,,1.0526451,0.9608359087789988,0.996852769292832
,,1.0592655,0.9495253288408286,0.9867645379920305
,,1.0658859,0.9381562456809169,0.9765476573118931
,,1.0725063,0.9267379102972234,0.9662118597298092
,,1.0791267,0.9152792618041364,0.9557666723814815
,,1.0857471,0.9037889092911322,0.9452214129075903
,,1.0923675,0.8922751631266667,0.9345851858461938
,,1.0989879,0.88074603292563,0.9238668795480668
,,1.1056083,0.8692092009320749,0.9130751635922527
,,1.1122288,0.8576720720780818,0.9022184866795696
,,1.1188492,0.8461417484170132,0.8913050749817932
,,1.1254696,0.8346250332677382,0.8803429309247907
,,1.13209,0.8231284527401486,0.8693398323841012
,,1.1387104,0.8116582619425166,0.8583033322717749
,,1.1453308,0.8002204162241422,0.8472407584939707
,,1.1519512,0.7888206195208377,0.8361592142588748
,,1.1585716,0.7774643225697326,0.8250655787152886
,,1.165192,0.7661567113049426,0.8139665079025309
,,1.1718124,0.7549026941020675,0.8028684359928356
,,1.1784328,0.7437069622931286,0.791777576808024
,,1.1850532,0.7325739604607782,0.780699925592588
,,1.1916736,0.7215078923695594,0.7696412610260573
,,1.198294,0.7105127649502102,0.7586071474578946
,,1.2049145,0.6995923383652666,0.7476029373488023
,,1.2115349,0.688750131438726,0.7366337739027724
,,1.2181553,0.6779895044856756,0.7257045938750969
,,1.2247757,0.6673136087437801,0.714820130541392
,,1.2313961,0.6567253534827149,0.7039849168141762
,,1.2380165,0.6462275283986837,0.6932032884932776
,,1.2446369,0.6358226544592266,0.6824793876373348
,,1.2512573,0.6255131455914967,0.6718171660440639
,,1.2578777,0.6153012173844048,0.6612203888274611
,,1.2644981,0.6051888927684003,0.6506926380806639
,,1.2711185,0.5951781059407129,0.6402373166138232
,,1.2777389,0.5852705512021724,0.6298576517564944
,,1.2843593,0.5754678063192348,0.6195566992150018
,,1.2909797,0.5657713184884796,0.6093373469753387
,,1.2976002,0.556182409708591,0.5992023192428911
,,1.3042206,0.5467022038709628,0.5891541804105548
,,1.310841,0.5373317689941606,0.5791953390473384
,,1.3174614,0.5280720049936216,0.5693280519000484
,,1.3240818,0.5189236879957471,0.5595544279008996
,,1.3307022,0.5098875139813812,0.5498764321745185
,,1.3373226,0.5009640261078894,0.5402958900380193
,,1.343943,0.4921537351070988,0.5308144909882986
,,1.3505634,0.4834569698568798,0.521433792671172
,,1.3571838,0.4748740353822337,0.5121552248270345
,,1.3638042,0.46640502676331924,0.5029800932085101
,,1.3704246,0.45805013675365075,0.4939095834654071
,,1.377045,0.44980931895247767,0.4849447649930393
,,1.3836654,0.44168248163870866,0.47608659474004134
,,1.3902858,0.43366949074764305,0.4673359209721375
,,1.3969063,0.425770135976929,0.4586934869886769
,,1.4035267,0.4179841345391088,0.4501599347890182
,,1.4101471,0.41031113481647086,0.44173580868592377
,,1.4167675,0.4027506840602096,0.43342155886375566
,,1.4233879,0.3953023399622175,0.4252175448790558
,,1.4300083,0.3879655653771813,0.41712403910161405
,,1.4366287,0.3807397679611403,0.4091412300943716
,,1.4432491,0.3736243033330071,0.40126922593042164
,,1.4498696,0.36661841355216396,0.39350791869339696
,,1.45649,0.3597215918572611,0.3858575446691292
,,1.4631104,0.3529329874161423,0.37831784896680065
,,1.4697309,0.346251741021512,0.3708886495696318
,,1.4763513,0.3396770566193329,0.3635696995730331
,,1.4829717,0.33320810049590094,0.35636069010260124
,,1.4895921,0.326843873370259,0.349261253163358
,,1.4962125,0.32058354181824894,0.3422709644200803
,,1.5028329,0.3144261115324874,0.33538934590853303
,,1.5094533,0.3083705624466401,0.32861586867770726
,,1.5160737,0.3024159760303587,0.32194995536304694
,,1.5226941,0.2965612521706,0.31539098269096955
,,1.5293145,0.29080536437180143,0.3089382839149661
,,1.5359349,0.2851472961078035,0.30259115118363
,,1.5425553,0.2795858911977674,0.29634883784115457
,,1.5491757,0.2741201288040367,0.29021056066083384
,,1.5557961,0.26874888247672196,0.2841755020121639
,,1.5624166,0.26347101363072467,0.27824281196226847
,,1.569037,0.25828540169644415,0.2724116103123941
,,1.5756574,0.2531909439097736,0.26668098857025924
,,1.5822778,0.24818649917451352,0.26105001185915006
,,1.5888982,0.2432708911007676,0.25551772076461016
,,1.5955186,0.23844296549617747,0.25008313311974417
,,1.602139,0.2337015899146853,0.24474524573000297
,,1.6087594,0.22904559998452867,0.23950303603859416
,,1.6153798,0.22447382846307562,0.23435546373341182
,,1.6220002,0.21998513222504382,0.22930147229671993
,,1.6286206,0.21557834044760735,0.22433999049850703
,,1.635241,0.2112523077556052,0.21946993383473173
,,1.6418614,0.20700583871842893,0.21469020591156848
,,1.6484818,0.20283781500342565,0.2099996997767133
,,1.6551023,0.19874706993799143,0.20539729919901495
,,1.6617227,0.19473246441060457,0.20088187989749168
,,1.6683431,0.19079283875194036,0.19645231072091288
,,1.6749635,0.18692710826376063,0.19210745477915905
,,1.6815839,0.18313409821674448,0.18784617052745264
,,1.6882043,0.17941264153447478,0.18366731280467646
,,1.6948247,0.17576171345894842,0.1795697338269105
,,1.7014451,0.17218015824508737,0.1755522841373646
,,1.7080655,0.16866682946163464,0.17161381351385332
,,1.7146859,0.1652207189659027,0.1677531718349357
,,1.7213063,0.1618406947944994,0.16396920990589436
,,1.7279267,0.1585256772819068,0.16026078024563714
,,1.7345471,0.15527459539770275,0.15662673783567618
,,1.7411675,0.1520864275565046,0.15306594083225217
,,1.747788,0.1489600795180575,0.1495772512427283
,,1.7544084,0.14589454762262868,0.1461595355672801
,,1.7610288,0.14288879723620102,0.14281166540700851
,,1.7676492,0.13994180405433626,0.13953251803945155
,,1.7742696,0.13705259188944083,0.13632097696258905
,,1.78089,0.1342201191987009,0.13317593240830045
,,1.7875104,0.13144339415180403,0.13009628182630945
,,1.7941308,0.12872150786858413,0.12708093033956114
,,1.8007512,0.12605348789523238,0.12412879117203983
,,1.8073716,0.12343833864657168,0.12123878604990375
,,1.813992,0.12087514692648485,0.11840984557691642
,,1.8206124,0.11836300929277736,0.11564090958506967
,,1.8272328,0.11590099903490204,0.11293092746124027
,,1.8338532,0.11348820157501109,0.11027885845082186
,,1.8404737,0.1111237145431561,0.1076836719390901
,,1.847094,0.10880671115043099,0.105144347711232
,,1.8537145,0.106536279463799,0.10265987619174645
,,1.860335,0.10431154592277582,0.10022921537647733
,,1.8669554,0.10213172994849098,0.09785146512672196
,,1.8735758,0.09999600945573808,0.09552560477917484
,,1.8801962,0.09790352135323926,0.0932506693255963
,,1.8868166,0.09585347444784231,0.09102570531239808
,,1.893437,0.09384508815151346,0.08884977097247336
,,1.9000574,0.09187756467323678,0.08672193634158387
,,1.9066778,0.08995011867719416,0.08464128335992802
,,1.9132982,0.08806203111480072,0.08260690595956013
,,1.9199187,0.08621251227029436,0.0806179101382705
,,1.9265391,0.0844008647203917,0.07867341402050555
,,1.9331595,0.08262637422999812,0.07677254790596286
,,1.9397799,0.0808882614597824,0.07491445430636773
,,1.9464003,0.07918591140506616,0.0730982879710345
,,1.9530207,0.07751856816970036,0.0713232159017092
,,1.9596411,0.07588561110466507,0.06958841735723224
,,1.9662615,0.0742863087264784,0.06789308384850475
,,1.9728819,0.07272006057203946,0.06623641912426158
,,1.9795023,0.07118620481544248,0.06461763914809149
,,1.9861227,0.06968411375613828,0.06303597206719787
,,1.9927431,0.06821314771663055,0.06149065817329084
,,1.9993635,0.0667727001858065,0.05998094985607399
,,2.0059838,0.06536219974639791,0.05850613779657547
,,2.0126042,0.06398100875888367,0.057065445311129726
,,2.0192246,0.06262855523577962,0.05565818760410573
,,2.025845,0.061304293080908887,0.0542836648573407
,,2.0324655,0.06000764455785096,0.05294118902054838
,,2.0390859,0.05873806233394785,0.0516300837283702
,,2.0457063,0.05749498921162556,0.050349684212568246
,,2.0523267,0.05627793527058381,0.04909933720968793
,,2.058947,0.05508634284730571,0.04787840086449874
,,2.0655677,0.053919677969564324,0.04668620220752457
,,2.0721881,0.05277750744440971,0.045522207741867986
,,2.0788085,0.05165929605985696,0.044385765772809116
,,2.085429,0.05056456087115262,0.043276279038177295
,,2.0920494,0.049492827574202286,0.042193161147605754
,,2.0986698,0.0484436471277948,0.041135836466360425
,,2.1052902,0.04741652845046887,0.0401037399967429
,,2.1119106,0.046411039551888314,0.03909631725731172
,,2.118531,0.04542673963666542,0.03811302416011809
,,2.1251514,0.04446319601896825,0.03715332688616706
,,2.1317718,0.04351998401423793,0.036216701759289247
,,2.1383922,0.04259668683049407,0.0353026351186074
,,2.1450126,0.041692880676045485,0.03441062318977825
,,2.151633,0.040808179520499484,0.03354017195517084
,,2.1582534,0.03994220384942972,0.03269079702314717
,,2.1648738,0.0390945245357965,0.031862023496590404
,,2.1714942,0.038264805402112176,0.031053385840832268
,,2.1781147,0.037452660439923804,0.030264427751120006
,,2.184735,0.03665772503665661,0.029494702019739583
,,2.1913555,0.03587964159991352,0.028743770402939017
,,2.1979759,0.035118059449293276,0.02801120348775847
,,2.2045963,0.03437263470865146,0.02729658055888154
,,2.2112167,0.03364303019886648,0.02659948946562012
,,2.217837,0.03292892747484202,0.025919526489126772
,,2.2244575,0.03223000178148749,0.025256296209930574
,,2.231078,0.03154592305081469,0.0246094113758954
,,2.2376983,0.030876379852901942,0.023978492770676565
,,2.2443187,0.030221089523218277,0.023363169082756978
,,2.2509391,0.02957972946246455,0.022763076775147748
,,2.2575595,0.028952028254215015,0.022177859955810307
,,2.26418,0.02833768667810974,0.021607170248879704
,,2.2708004,0.027736422593652967,0.021050666666745096
,,2.2774208,0.027147969860548758,0.02050801548304613
,,2.2840412,0.02657205704542991,0.019978890106643128
,,2.2906616,0.026008418219164355,0.019462970956608858
,,2.297282,0.02545679285941883,0.018959945338292226
,,2.3039024,0.0249169257542856,0.018469507320496736
,,2.3105228,0.024388576326051195,0.017991357613813628
,,2.3171432,0.023871489938556034,0.017525203450149487
,,2.3237636,0.023365444914155757,0.017070758463482546
,,2.330384,0.022870187528850658,0.01662774257187622
,,2.3370044,0.02238551400343131,0.01619588186078687
,,2.3436248,0.021911171834786667,0.015774908467681693
,,2.3502452,0.021446965743684536,0.015364560468000759
,,2.3568656,0.020992661761380437,0.014964581762476926
,,2.363486,0.020548072337537138,0.014574721965839236
,,2.3701065,0.02011296465093106,0.014194736296912296
,,2.3767269,0.01968715905443969,0.013824385470126944
,,2.3833473,0.019270447651120542,0.013463435588460302
,,2.3899677,0.018862634881728187,0.013111658037809355
,,2.396588,0.018463536727493256,0.012768829382811528
,,2.4032085,0.018072965386622473,0.0124347312641189
,,2.409829,0.017690737035021983,0.012109150297133458
,,2.4164493,0.01731667876639152,0.011791877972203874
,,2.4230697,0.016950614093125076,0.011482710556291912
,,2.4296901,0.01659237028840681,0.011181448996104393
,,2.4363105,0.01624178495050866,0.010887898822698003
,,2.442931,0.015898685768046865,0.01060187005754789
,,2.4495513,0.015562923654035131,0.010323177120084973
,,2.4561718,0.015234339489576596,0.01005163873669342
,,2.4627922,0.01491277141508025,0.009787077851167619
,,2.4694126,0.014598073480952814,0.009529321536620868
,,2.476033,0.01429010256578465,0.00927820090884113
,,2.4826534,0.01398871249917567,0.009033551041084803
,,2.4892738,0.013693765998227221,0.008795210880303186
,,2.4958942,0.013405117222678791,0.008563023164790412
,,2.5025146,0.013122634821031813,0.008336834343244446
,,2.509135,0.012846184595132426,0.008116494495231028
,,2.5157554,0.012575640580645477,0.007901857253039924
,,2.5223758,0.012310879281540461,0.007692779724920862
,,2.5289962,0.012051769392217939,0.007489122419689452
,,2.5356166,0.01179819279472971,0.007290749172688367
,,2.542237,0.0115500287635141,0.007097527073092469
,,2.5488575,0.01130716405978302,0.00690932639254372
,,2.5554779,0.01106948767807856,0.006726020515102463
,,2.5620983,0.010836881483613057,0.006547485868501319
,,2.5687187,0.01060923933939269,0.006373601856686483
,,2.575339,0.010386452717052094,0.00620425079363256
,,2.5819595,0.010168419891467563,0.006039317838414919
,,2.58858,0.009955041154900486,0.005878690931525971
,,2.5952003,0.009746210289453328,0.0057222607324183316
,,2.6018207,0.009541836155355176,0.005569920558259644
,,2.608441,0.009341816928503258,0.0054215663238838
,,2.6150615,0.009146061289535,0.005277096482922813
,,2.621682,0.008954479738582806,0.005136411970101558
,,2.6283023,0.008766976829428392,0.004999416144681787
,,2.6349227,0.008583470829498292,0.004866014735036341
,,2.6415431,0.00840387770750818,0.004736115784340314
,,2.6481636,0.008228104150646544,0.00460962959735983
,,2.654784,0.008056073664487925,0.0044864686883241125
,,2.6614044,0.007887707568763985,0.0043665477298641
,,2.6680248,0.007722921852111711,0.004249783502999865
,,2.6746452,0.007561644741664306,0.004136094848162674
,,2.6812656,0.007403799064495658,0.00402540261723282
,,2.687886,0.007249309383044051,0.003917629626579988
,,2.6945064,0.007098101956377695,0.0038127006110861383
,,2.7011268,0.006950110994630969,0.003710542179138214
,,2.7077472,0.006805265686294623,0.003611082768572889
,,2.7143676,0.006663496818082154,0.003514252603556532
,,2.720988,0.006524739712941262,0.0034199836523866635
,,2.7276084,0.006388925162390997,0.0033282095861971494
,,2.7342288,0.006255997131417696,0.0032388657385522116
,,2.7408493,0.006125894782441333,0.0031518890659137295
,,2.7474697,0.0059985474770529535,0.003067218108965902
,,2.75409,0.005873897439447031,0.0029847929547824207
,,2.7607105,0.005751898688439371,0.0029045551998205443
,,2.767331,0.005632479518714263,0.0028264479137273665
,,2.7739513,0.005515596126493144,0.0027504156039429802
,,2.7805717,0.005401184943939545,0.002676404181086045
,,2.787192,0.0052891990319357185,0.002604360925107238
,,2.7938125,0.005179582458413603,0.002534234452195605
,,2.800433,0.005072285440104811,0.002465974682424258
,,2.8070533,0.004967263864447043,0.002399532808120882
,,2.8136737,0.0048644559715438586,0.00233486126294909
,,2.8202941,0.004763828933317968,0.002271913691686787
,,2.8269145,0.004665323428037266,0.0022106449206886454
,,2.833535,0.004568903676103425,0.0021510109290183055
,,2.8401554,0.004474517186109587,0.0020929688202374246
,,2.8467758,0.004382125489015884,0.00203647679483901
,,2.8533962,0.004291682500618297,0.001981494123311544
,,2.8600166,0.004203151318893747,0.0019279811198212773
,,2.866637,0.0041164837712364954,0.0018758991165006614
,,2.8732574,0.0040316446827716595,0.0018252104383298007
,,2.8798778,0.003948595594763365,0.0017758783785999052
,,2.8864982,0.0038672951152991194,0.0017278671749452862
,,2.8931189,0.0037877025884678847,0.0016811403259819936
,,2.8997393,0.0037097900704579374,0.0016356672527413929
,,2.9063597,0.00363351831226232,0.0015914131819842778
,,2.91298,0.003558849373660005,0.0015483459000537388
,,2.9196005,0.003485753050684862,0.0015064340259332732
,,2.926221,0.0034141929258421633,0.0014656469904552425
,,2.9328413,0.0033441335081608723,0.0014259550159998486
,,2.9394617,0.003275549812343999,0.0013873290966746497
,,2.946082,0.0032084044497765287,0.0013497409789641564
,,2.9527025,0.0031426673064902447,0.001313163142839494
,,2.959323,0.0030783119098789467,0.0012775687833178281
,,2.9659433,0.003015303255904666,0.0012429317924624202
,,2.9725637,0.0029536161241096584,0.0012092267418128938
,,2.9791842,0.002893222790698282,0.0011764288652370573
,,2.9858046,0.002834096100700083,0.0011445140421945498
,,2.992425,0.0027762039459423658,0.0011134587814034113
,,2.9990454,0.002719525991522838,0.00108324020490051
,,3.0056658,0.0026640314091471726,0.0010538360324872937
,,3.0122862,0.002609700709838243,0.0010252245665521248
,,3.0189066,0.00255650173952468,0.000997384677260769
,,3.025527,0.0025044159643774324,0.0009702957881069132
,,3.0321474,0.0024534200325484878,0.0009439378618144473
,,3.0387678,0.002403486238892085,0.0009182913865835795
,,3.0453882,0.0023545948243909242,0.0008933373626731203
,,3.0520086,0.002306723977807516,0.0008690572893113091
,,3.058629,0.002259850050823786,0.0008454331519272761
,,3.0652494,0.002213952246365361,0.0008224474096965521
,,3.0718699,0.0021690123943228015,0.0008000829833926771
,,3.0784903,0.0021250060977148332,0.0007783232435383172
,,3.0851107,0.0020819181750763656,0.0007571519988489192
,,3.091731,0.002039725202921216,0.0007365534849619275
,,3.0983515,0.0019984085489249534,0.0007165123534452576
,,3.104972,0.00195795196679932,0.0006970136610781886
,,3.1115923,0.001918335500074249,0.0006780428593986756
,,3.1182127,0.001879541639756269,0.0006595857845105031
,,3.124833,0.0018415513402920587,0.0006416286471445267
,,3.1314535,0.001804351630179616,0.0006241580229677732
,,3.138074,0.001767922299036598,0.0006071608431346926
,,3.1446943,0.0017322473335692973,0.0005906243850747857
,,3.1513147,0.0016973110482523604,0.0005745362635111324
,,3.1579351,0.0016630980788729301,0.0005588844217041179
,,3.1645555,0.0016295950711889197,0.0005436571229152895
,,3.171176,0.0015967838634358843,0.0005288429420858563
,,3.1777964,0.0015646501116385564,0.000514430757724824
,,3.1844168,0.0015331813678602611,0.0005004097440017577
,,3.1910372,0.0015023622066632953,0.0004867693630392119
,,3.1976576,0.0014721806922931761,0.00047349935740006213
,,3.204278,0.001442620503724132,0.00046058974276507413
,,3.2108984,0.0014136702809538382,0.0004480308007959837
,,3.2175188,0.0013853173559482397,0.00043581307217985667
,,3.2241392,0.0013575478871086944,0.000423927349850086
,,3.2307596,0.0013303498004707678,0.00041236467237983326
,,3.23738,0.001303712650176994,0.000401116317543792
,,3.2440004,0.0012776234189096007,0.00039017379604408927
,,3.2506208,0.0012520707600511953,0.00037952884539633856
,,3.2572412,0.001227043559399221,0.0003691734239718743
,,3.2638617,0.0012025296481345295,0.0003590997051925313
,,3.270482,0.0011785196926903591,0.00034930007187396244
,,3.2771025,0.001155002011733512,0.0003397671107140801
,,3.2837229,0.0011319664422461437,0.00033049360692286045
,,3.2903433,0.0011094042196248574,0.00032147253899019097
,,3.2969637,0.0010873031887610842,0.00031269707358823096
,,3.303584,0.0010656561578219126,0.00030416056060497313


==> figures/histograms/02_Cn2_7.3e-15_waveprop_power_in_aperture.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.05,0.164,0.0,0.0,0.0
0.15,0.458,0.01242485,4.844441456222203e-5,0.03134904747013185
0.25,0.623,0.0248497,0.0016840029621504895,0.07023439202631714
0.35000000000000003,0.744,0.03727455,0.009319664082245903,0.11099570846766141
0.45,0.747,0.0496994,0.02664939412036119,0.15206621137920315
0.5499999999999999,0.67,0.06212425,0.05483660171030644,0.19265919841984358
0.65,0.705,0.0745491,0.09307457980971798,0.23231421095321633
0.75,0.662,0.08697395,0.13952237469498902,0.2707432277441304
0.85,0.614,0.0993988,0.1919893674678961,0.3077616915114907
0.95,0.56,0.11182365,0.24833209527278832,0.34325211028080704
1.05,0.547,0.1242485,0.30664785777204734,0.377142828284906
1.1500000000000001,0.453,0.13667335,0.3653475585444763,0.40939466325748053
1.2500000000000002,0.411,0.1490982,0.42316258262202305,0.4399920445338289
1.3499999999999999,0.374,0.16152304,0.4791182305189614,0.46893677009268186
1.45,0.291,0.1739479,0.5324958724555642,0.49624379385931466
1.5499999999999998,0.252,0.18637274,0.5827899945616567,0.5219377278694105
1.65,0.244,0.1987976,0.6296690765174352,0.5460506720119973
1.75,0.212,0.21122244,0.6729397596432072,0.568620109922793
1.8499999999999999,0.181,0.2236473,0.7125170534129507,0.5896877026167697
1.95,0.173,0.23607214,0.7483993300327727,0.6092979462173795
2.05,0.148,0.248497,0.7806468187433964,0.627497485680132
2.15,0.116,0.26092184,0.80936626632303,0.6443342200185085
2.25,0.1,0.2733467,0.83469639066269,0.6598569129783436
2.35,0.07,0.28577155,0.8567986659039378,0.6741145955033306
2.45,0.063,0.2981964,0.8758480820416907,0.6871562852937525
2.55,0.043,0.31062123,0.892027554555978,0.6990306476484275
2.65,0.054,0.3230461,0.905522815383832,0.7097858735874932
2.75,0.04,0.33547094,0.9165188197889437,0.7194693234149647
2.85,0.04,0.3478958,0.925196886894171,0.7281274962848701
2.95,0.032,0.36032063,0.9317329768504613,0.7358058678494133
3.05,0.031,0.37274548,0.9362961421101599,0.7425488726056314
3.15,0.027,0.38517034,0.939047714669863,0.7483997263210604
3.25,0.021,0.3975952,0.9401407473537617,0.7534004527167739
3.35,0.022,0.41002005,0.9397196508882304,0.7575918296461004
3.45,0.016,0.42244488,0.937920180824638,0.7610133599676838
3.55,0.013,0.43486974,0.9348693863672309,0.7637032910314789
3.65,0.01,0.4472946,0.9306860495135914,0.7656985626665095
3.75,0.007,0.45971945,0.9254805463338435,0.7670348459393304
3.85,0.008,0.47214428,0.9193556587862093,0.7677465431119926
3.95,0.007,0.48456913,0.9124065243060778,0.767866807839548
4.05,0.008,0.496994,0.9047212071112478,0.7674275538657445
4.15,0.005,0.50941885,0.8963810360333708,0.7664594852685566
4.25,0.008,0.5218437,0.887461126052387,0.7649921226901569
4.35,0.002,0.53426856,0.8780305344938738,0.7630538094635784
4.45,0.008,0.5466934,0.8681528815659232,0.7606717869695315
4.55,0.004,0.5591182,0.8578865590397811,0.7578721663125279
4.65,0.003,0.5715431,0.8472851031131063,0.7546799774160435
4.75,0.001,0.5839679,0.8363977190784293,0.7511192547857198
4.8500000000000005,0.001,0.5963928,0.8252692208685931,0.7472129570682022
4.95,0.0,0.60881764,0.813940840617395,0.7429831344797168
5.05,0.003,0.62124246,0.802450015181575,0.7384508330878462
5.15,0.001,0.63366735,0.7908309097792529,0.7336361755970929
5.25,0.0,0.6460922,0.7791147932669388,0.7285584679947155
5.3500000000000005,0.0,0.65851706,0.7673298875520008,0.7232360651779333
5.45,0.0,0.6709419,0.7555020473892401,0.7176865953877742
5.55,0.001,0.6833667,0.7436545483930644,0.7119268138955356
5.65,0.0,0.6957916,0.7318084678994361,0.7059727039152024
5.75,0.0,0.7082164,0.7199830060614293,0.6998395950680945
5.8500000000000005,0.001,0.72064126,0.7081953266565582,0.6935420194627533
5.95,0.0,0.73306614,0.6964608692852587,0.6870938207089498
6.05,0.0,0.74549097,0.6847936589577065,0.6805082764436171
6.15,0.001,0.75791585,0.6732060417263306,0.6737979056153768
,,0.7703407,0.6617092514798301,0.6669747456625789
,,0.7827655,0.6503131260472144,0.6600501526864794
,,0.7951904,0.6390263864201521,0.653034919086374
,,0.8076152,0.6278568807149101,0.6459393992385046
,,0.8200401,0.6168112976847833,0.6387732947712272
,,0.83246493,0.6058956771602498,0.6315459477422339
,,0.84488976,0.5951151066517434,0.6242661212436751
,,0.85731465,0.5844739543290636,0.6169421210837995
,,0.8697395,0.5739760808897499,0.609581921330896
,,0.8821643,0.5636245890126398,0.6021929717850746
,,0.8945892,0.553422036345985,0.5947823204434524
,,0.907014,0.5433706209805056,0.5873567378212501
,,0.9194389,0.5334718950971096,0.5799224843524095
,,0.9318637,0.5237271850683329,0.5724856110458794
,,0.94428855,0.5141372972873641,0.5650517251893425
,,0.95671344,0.5047027015506377,0.5576261120630411
,,0.96913826,0.4954236895818609,0.5502138558490793
,,0.98156315,0.4863000952694066,0.5428196040083793
,,0.993988,0.4773316761924142,0.5354478646863519
,,1.0064129,0.46851778752240936,0.5281027355789606
,,1.0188377,0.45985775016418384,0.5207881988015509
,,1.0312625,0.45135057394769057,0.5135078855040626
,,1.0436873,0.4429951467394813,0.5062652280867965
,,1.0561122,0.4347902098337179,0.49906343557663185
,,1.0685371,0.42673429555168996,0.49190543542309184
,,1.080962,0.41882605603820383,0.4847941576274822
,,1.0933868,0.41106380323543135,0.4777321320887272
,,1.1058116,0.40344584218925394,0.4707217728233057
,,1.1182364,0.395970399281763,0.46376531776575325
,,1.1306614,0.38863556248115383,0.4568647711731836
,,1.1430862,0.38143957064839656,0.4500221759086084
,,1.155511,0.3743804080927621,0.4432392238389602
,,1.1679358,0.3674560861562196,0.4365175285647532
,,1.1803607,0.36066457895416365,0.4298585659813017
,,1.1927856,0.3540037726652551,0.42326361806059276
,,1.2052104,0.34747173152637845,0.4167340317961051
,,1.2176353,0.34106629769519275,0.41027084572879546
,,1.2300601,0.3347853787521158,0.40387504960025916
,,1.2424849,0.32862687509150273,0.3975475264440884
,,1.2549099,0.3225886205892954,0.3912889983057879
,,1.2673347,0.31666863620387226,0.3851002709669786
,,1.2797595,0.31086476733121887,0.37898187863305316
,,1.2921844,0.305174917463076,0.37293432955180866
,,1.3046092,0.2995970325075453,0.3669580501898966
,,1.3170341,0.29412897271812405,0.3610533332826505
,,1.329459,0.2887688147097452,0.3552205679215897
,,1.3418838,0.283514474897915,0.34945990362318685
,,1.3543086,0.2783639457203147,0.3437714814361439
,,1.3667334,0.2733152451526825,0.3381553805859573
,,1.3791583,0.26836639379470983,0.33261162195394123
,,1.3915832,0.2635154188219353,0.3271401192523749
,,1.404008,0.25876049510013993,0.32174089148766094
,,1.4164329,0.2540996863943954,0.3164137510211373
,,1.4288577,0.24953112887065906,0.3111585171400755
,,1.4412825,0.24505298430140487,0.3059749659799631
,,1.4537075,0.24066340527329505,0.3008627844568513
,,1.4661323,0.236360695241584,0.2958217682917522
,,1.4785571,0.23214306116736977,0.2908515301290294
,,1.4909819,0.22800878269691888,0.2859516987022307
,,1.5034068,0.2239561604889866,0.28112187162909513
,,1.5158317,0.21998349179364482,0.27636157215524815
,,1.5282565,0.21608921784674154,0.2716704331594799
,,1.5406814,0.2122717022650948,0.2670479250206877
,,1.5531062,0.20852934908880288,0.26249354077099474
,,1.565531,0.20486062306675007,0.25800675180752053
,,1.577956,0.2012639660837948,0.25358696744185366
,,1.5903808,0.19773796365234902,0.2492337054314648
,,1.6028056,0.19428110256895806,0.24494633903856997
,,1.6152304,0.19089195285156538,0.24072426869529845
,,1.6276553,0.18756911429739598,0.23656688061715103
,,1.6400802,0.18431117408837003,0.23247350910802128
,,1.652505,0.18111684729969416,0.2284435942471824
,,1.6649299,0.17798475837990232,0.22447644740811765
,,1.6773547,0.17491363208514543,0.22057141005009065
,,1.6897795,0.17190219351024544,0.21672781517424472
,,1.7022045,0.1689491639860963,0.21294495230137014
,,1.7146293,0.16605336397259124,0.20922221299597232
,,1.7270541,0.16321359861071985,0.2055588739946086
,,1.739479,0.16042867891039952,0.20195424379457863
,,1.7519038,0.15769746401720547,0.1984076268617643
,,1.7643286,0.1550188202417016,0.1949183243805731
,,1.7767535,0.15239165055808232,0.19148560229791114
,,1.7891784,0.1498149084395666,0.18810882318844618
,,1.8016032,0.1472875356033961,0.18478724928984472
,,1.814028,0.14480847799969263,0.18152017537520068
,,1.8264529,0.14237675203367214,0.17830689611217843
,,1.8388778,0.13999133293804458,0.1751466765272364
,,1.8513026,0.13765130486561755,0.1720388732773741
,,1.8637275,0.1353556922849198,0.16898275321050085
,,1.8761523,0.13310359622265008,0.16597761559159122
,,1.8885771,0.13089408619798434,0.16302276194570683
,,1.901002,0.12872626573138113,0.1601174688104942
,,1.9134269,0.12659931521836024,0.15726109912374509
,,1.9258517,0.12451235923708616,0.15445293533047588
,,1.9382765,0.12246458242908546,0.15169229166983714
,,1.9507014,0.1204551620481663,0.14897848636406064
,,1.9631263,0.11848329568771884,0.14631081652312078
,,1.9755511,0.11654824064447242,0.14368866033974795
,,1.987976,0.11464921337016794,0.14111132377411806
,,2.0004008,0.11278548618498742,0.1385781435923324
,,2.0128257,0.11095631702188197,0.1360884380792545
,,2.0252504,0.10916102627134659,0.13364162563361404
,,2.0376754,0.10739887014100548,0.1312369652693436
,,2.0501,0.10566923420328037,0.12887390793781336
,,2.062525,0.10397138196475127,0.1265517274813602
,,2.07495,0.1023046914212396,0.12426984018177623
,,2.0873747,0.10066858243052201,0.12202766537045126
,,2.0997996,0.09906234960245046,0.11982449994449998
,,2.1122243,0.09748544856050922,0.11765981777513335
,,2.1246493,0.09593723087305636,0.11553293153669184
,,2.1370742,0.09441713395360576,0.11344328540333182
,,2.149499,0.09292463463858099,0.11139032728979152
,,2.161924,0.09145910195408588,0.10937339394638415
,,2.1743486,0.09002006404840251,0.10739198504662671
,,2.1867735,0.0886069138651989,0.10544545356248128
,,2.1991985,0.08721917104161934,0.10353327365836064
,,2.2116232,0.08585634505762792,0.10165492369129306
,,2.2240481,0.08451789069573565,0.09980978106980351
,,2.2364728,0.08320337398820299,0.09799737298632707
,,2.2488978,0.08191225263290608,0.09621709313266057
,,2.2613227,0.08064410224482824,0.09446844672680542
,,2.2737474,0.07939847939457702,0.09275094344604638
,,2.2861724,0.07817488981342036,0.09106400128165172
,,2.298597,0.07697294256665506,0.08940717576532786
,,2.311022,0.07579217079776975,0.08777990094727604
,,2.323447,0.07463217488130557,0.08618171337470136
,,2.3358717,0.07349256240902506,0.08461215417836265
,,2.3482966,0.07237290147677244,0.08307068120264989
,,2.3607213,0.07127282313508047,0.08155687845813642
,,2.3731463,0.07019192044167272,0.08007021941466212
,,2.3855712,0.06912983218702447,0.07861027163331266
,,2.397996,0.06808620373797832,0.07717660727492924
,,2.410421,0.06706064376520623,0.07576872283255032
,,2.4228456,0.06605284196895701,0.07438623042612705
,,2.4352705,0.0650624065325601,0.07302864159215577
,,2.4476955,0.06408902625387404,0.07169555415559237
,,2.4601202,0.06313238783290775,0.07038657047662923
,,2.4725451,0.062192128807446664,0.06910122415895031
,,2.4849699,0.06126796962385773,0.06783915468952881
,,2.4973948,0.06035957596570084,0.06659991003260354
,,2.5098197,0.05946664515253424,0.06538311721581652
,,2.5222445,0.05858891544883355,0.06418840767850131
,,2.5346694,0.05772605031734783,0.06301535037417898
,,2.547094,0.05687779767585064,0.06186361114920842
,,2.559519,0.056043854334202094,0.06073277257095904
,,2.571944,0.055223966305179235,0.05962248959450402
,,2.5843687,0.05441787730871843,0.058532421421170794
,,2.5967937,0.053625294515367225,0.05746217045682537
,,2.6092184,0.05284599034777584,0.056411427718788695
,,2.6216433,0.05207969593889017,0.05537980844494728
,,2.6340683,0.05132616873627639,0.05436699410432641
,,2.646493,0.050585189641863725,0.05337267021832462
,,2.658918,0.049856498539308874,0.052396470677364027
,,2.6713426,0.04913988350332798,0.05143811036642089
,,2.6837676,0.04843510046187988,0.05049723521292862
,,2.6961925,0.04774193554941409,0.04957355170692493
,,2.7086172,0.04706019070679149,0.048666770178979794
,,2.7210422,0.04638962936983144,0.04777655401658559
,,2.7334669,0.045730059746870826,0.04690264060516307
,,2.7458918,0.04508127746902649,0.04604470457757971
,,2.7583165,0.04444307483578673,0.04520249192994767
,,2.7707415,0.04381525568381385,0.04437568822767202
,,2.7831664,0.04319763898729956,0.04356403242329375
,,2.795591,0.04259003575615933,0.04276726699820711
,,2.808016,0.04199226082450169,0.04198509333717779
,,2.8204408,0.04140414683114815,0.04121727798775707
,,2.8328657,0.040825483162052055,0.04046353250017118
,,2.8452907,0.04025612746126374,0.039723617187931895
,,2.8577154,0.03969591827040276,0.038997295667991
,,2.8701403,0.03914466638271991,0.03828429417866738
,,2.882565,0.03860222026774644,0.03758439843980548
,,2.89499,0.038068418290182086,0.036897344115406155
,,2.907415,0.03754310129938609,0.03622291139317118
,,2.9198396,0.03702613305198412,0.0355608835413781
,,2.9322646,0.03651734095273008,0.034911009826158995
,,2.9446893,0.03601660700608184,0.034273093793978346
,,2.9571142,0.03552375494859716,0.03364689342948115
,,2.9695392,0.03503865934004232,0.033032207357307115
,,2.9819639,0.034561196654772024,0.03242883706541615
,,2.9943888,0.03409120911692017,0.0318365531063886
,,3.0068135,0.03362858094789171,0.03125517555493368
,,3.0192385,0.033173160102148776,0.030684483010999707
,,3.0316634,0.03272484190664123,0.030124291159682386
,,3.0440881,0.032283496204955,0.029574418339934315
,,3.056513,0.03184898785624094,0.029034654741164366
,,3.0689378,0.03142122068432765,0.02850483572476374
,,3.0813627,0.031000046703480576,0.027984758894335725
,,3.0937877,0.030585371417452663,0.02747425568708413
,,3.1062124,0.030177076088382018,0.026973159993898432
,,3.1186373,0.029775054179162753,0.02648128008711214
,,3.131062,0.029379193479913364,0.025998465436193247
,,3.143487,0.02898937500550916,0.025524531133287644
,,3.155912,0.028605513216345704,0.025059323131853047
,,3.1683366,0.028227499516202497,0.02460268964911505
,,3.1807616,0.02785522111157831,0.02415445558351279
,,3.1931863,0.027488607352861964,0.023714483400479842
,,3.2056112,0.027127525526726832,0.02328260426264736
,,3.2180362,0.026771906168666534,0.022858677478408616
,,3.230461,0.026421649928504744,0.02244256444080913
,,3.2428858,0.026076661142184737,0.02203410531407176
,,3.2553105,0.025736853614476692,0.021633174515509012
,,3.2677355,0.02540213511669591,0.021239617956009715
,,3.2801604,0.025072428054482097,0.020853307212408884
,,3.2925851,0.024747641512390606,0.02047411577810689
,,3.30501,0.024427688181034593,0.020101897817247336
,,3.3174348,0.024112503603999774,0.019736538722968964
,,3.3298597,0.023801982128450246,0.019377897925521383
,,3.3422847,0.02349606038685966,0.019025858257482695
,,3.3547094,0.023194668886362232,0.018680304310924704
,,3.3671343,0.02289771391142405,0.01834110307542042
,,3.379559,0.02260514390734816,0.01800815001079628
,,3.391984,0.022316854785969995,0.017681316927683315
,,3.404409,0.02203280241109383,0.0173604969735077
,,3.4168336,0.021752910177553715,0.017045584908940092
,,3.4292586,0.02147709846695369,0.016736459462047718
,,3.4416833,0.021205308028969565,0.01643302531517259
,,3.4541082,0.020937474614785633,0.016135165606231617
,,3.4665332,0.02067352688966474,0.01584278292573086
,,3.478958,0.020413407255668047,0.015555781341670913
,,3.4913828,0.020157048693758072,0.015274050316937992
,,3.5038075,0.01990439699836034,0.014997502974653371
,,3.5162325,0.019655375353151483,0.014726032808376041
,,3.5286572,0.019409943649015517,0.014459556112082233
,,3.5410821,0.019168027431659126,0.014197970266881701
,,3.553507,0.018929581044648564,0.013941189744001305
,,3.5659318,0.018694547816600588,0.013689130318944424
,,3.5783567,0.01846286265245336,0.013441694946066101
,,3.5907815,0.01823447798921065,0.013198807364968122
,,3.6032064,0.018009342112547556,0.012960374080059959
,,3.6156313,0.017787396688821323,0.01272631717604331
,,3.628056,0.017568600907337997,0.012496559929532226
,,3.640481,0.017352894743643016,0.012271013932885877
,,3.6529057,0.01714023466490836,0.01204960972707125
,,3.6653306,0.01693056268621154,0.011832262144499258
,,3.6777556,0.016723841080610095,0.011618900221607144
,,3.6901803,0.016520027314835328,0.011409454083255707
,,3.7026052,0.01631905572689739,0.011203843204340445
,,3.71503,0.016120902051612478,0.01100200433464457
,,3.727455,0.01592550759141964,0.010803859904734866
,,3.7398798,0.015732832993234507,0.01060934529486055
,,3.7523046,0.015542844390666189,0.010418396878541795
,,3.7647295,0.01535548578264236,0.01023094132042246
,,3.7771542,0.01517072082515332,0.010046921034928429
,,3.7895792,0.014988509859797168,0.009866265381796666
,,3.802004,0.014808811953268008,0.009688915527354566
,,3.8144288,0.014631596256065022,0.009514813543842331
,,3.8268538,0.01445680627082334,0.009343892651043588
,,3.8392785,0.01428442266672221,0.009176100428936712
,,3.8517034,0.01411439513431558,0.009011372553870946
,,3.8641284,0.013946690655243761,0.008849655467169868
,,3.876553,0.013781281130084881,0.008690896435974338
,,3.888978,0.013618118531789415,0.00853503465445737
,,3.9014027,0.01345718113827662,0.008382022410940305
,,3.9138277,0.013298422338298798,0.008231801138014201
,,3.9262526,0.013141811880350754,0.008084322084157856
,,3.9386773,0.01298732417332156,0.007939537250314668
,,3.9511023,0.01283491891515238,0.00779739127404266
,,3.963527,0.012684568062289316,0.007657840733592721
,,3.975952,0.01253624090837635,0.00752083230558823
,,3.9883769,0.012389901317689439,0.007386321617801176
,,4.0008016,0.012245525988272882,0.007254264983360457
,,4.0132265,0.012103081659777849,0.00712461199805704
,,4.0256515,0.011962537847111345,0.006997320727335195
,,4.038076,0.01182387312877799,0.006872352260640378
,,4.050501,0.011687046556082104,0.006749654158058223
,,4.062926,0.011552037655270212,0.006629189209626714
,,4.0753508,0.01141882094562747,0.006510916148873313
,,4.0877757,0.011287367540904359,0.006394794478593641
,,4.1002,0.011157654103319493,0.006280788791933478
,,4.112625,0.01102964633515062,0.006168851337969055
,,4.12505,0.010903325508683765,0.006058948258129712
,,4.137475,0.01077866451666139,0.005951041991740831
,,4.1499,0.010655636731528107,0.005845095678407157
,,4.1623244,0.010534227886485493,0.005741077100618456
,,4.1747494,0.010414398966309172,0.005638942776511487
,,4.1871743,0.010296136435349386,0.005538661897945351
,,4.1995993,0.010179415197911653,0.005440200277465747
,,4.212024,0.010064210601866254,0.00534352436498559
,,4.2244487,0.009950506338626675,0.00524860484557218
,,4.2368736,0.009838272800926766,0.005155402123607871
,,4.2492986,0.009727487663500475,0.005063888166892223
,,4.2617235,0.00961813776256212,0.0049740318579651
,,4.2741485,0.009510196905154927,0.004885802659389749
,,4.286573,0.009403646939867609,0.004799173897355386
,,4.298998,0.009298466834140897,0.0047141095136447545
,,4.311423,0.009194632648207279,0.004630584001782876
,,4.323848,0.009092129310524732,0.00454856903796273
,,4.3362727,0.008990935663564526,0.004468036826154295
,,4.348697,0.008891038060651547,0.004388963095403979
,,4.361122,0.00879240783914062,0.004311315007113064
,,4.373547,0.008695034999860934,0.004235069352548762
,,4.385972,0.008598896584773884,0.0041602003498172925
,,4.398397,0.008503978999776798,0.004086682697216816
,,4.4108214,0.008410266740506357,0.004014494309611874
,,4.4232464,0.008317733060447394,0.003943605278622808
,,4.4356713,0.008226366053864986,0.003873994485616227
,,4.4480963,0.00813615014621499,0.003805638461361648
,,4.460521,0.008047069979249843,0.0037385141734948895
,,4.4729457,0.007959108454018845,0.003672601525067688
,,4.4853706,0.007872249006033241,0.0036078732744342693
,,4.4977956,0.007786475095035515,0.0035443102040103114
,,4.5102205,0.007701769626123997,0.003481890948522367
,,4.5226455,0.007618123900660097,0.0034205945401267284
,,4.53507,0.007535521983507558,0.003360402690162295
,,4.547495,0.007453940548593309,0.0033012905838781157
,,4.55992,0.007373374897691033,0.003243240732669313
,,4.572345,0.007293803821842576,0.003186233685265496
,,4.5847697,0.0072152194628914285,0.003130250351937979
,,4.597194,0.007137607034826146,0.0030752740885990953
,,4.609619,0.00706094979312395,0.003021282289117892
,,4.622044,0.00698523350171346,0.0029682590372968553
,,4.634469,0.006910448398678156,0.002916186623020851
,,4.646894,0.0068365798801346194,0.002865047665064085
,,4.6593184,0.006763621596365969,0.002814827014965077
,,4.6717434,0.006691550616104964,0.00276550407659401
,,4.6841683,0.006620358574126881,0.002717064363723407
,,4.6965933,0.00655003410105933,0.002669491750141148
,,4.709018,0.006480565980812937,0.0026227704088213686
,,4.7214427,0.006411946121329459,0.0025768865514442427
,,4.7338676,0.006344153023112796,0.0025318214111713297
,,4.7462926,0.0062771836127285055,0.0024875618021919935
,,4.7587175,0.00621102047889307,0.002444093039156489
,,4.7711425,0.006145657807909548,0.0024014007088848416
,,4.783567,0.0060810859239626884,0.0023594722599824033
,,4.795992,0.006017289061341435,0.002318290590503102
,,4.808417,0.005954255765542957,0.00227784369723864
,,4.820842,0.005891980660839085,0.002238118205605388
,,4.8332667,0.005830451919634069,0.002199100988619688
,,4.845691,0.005769658488931383,0.002160780619769304
,,4.858116,0.005709592013010918,0.002123141512452128
,,4.870541,0.005650239651169112,0.0020861727389375395
,,4.882966,0.00559159239000356,0.0020498621170977156
,,4.895391,0.005533643380709721,0.002014197690062054
,,4.9078155,0.005476384322388194,0.001979169054331138
,,4.9202404,0.005419799400239862,0.001944762002615322
,,4.9326653,0.005363886687934485,0.001910966585268095
,,4.9450903,0.005308631776463945,0.001877771705034451
,,4.9575152,0.005254028403188364,0.0018451664696005287
,,4.9699397,0.005200070841395019,0.001813141405868659
,,4.9823647,0.005146746136994966,0.001781683562130296
,,4.9947896,0.005094044992694548,0.001750783878284632
,,5.0072145,0.005041963435787944,0.001720432244127432
,,5.0196395,0.004990489981303645,0.001690618735923346
,,5.032064,0.004939621258165976,0.0016613347267890048
,,5.044489,0.00488934143297849,0.0016325684080558502
,,5.056914,0.004839649188191964,0.0016043115286861905
,,5.069339,0.004790533612243045,0.0015765548765837801
,,5.0817637,0.004741989379901014,0.0015492894093261295
,,5.094188,0.00469400986162118,0.0015225072697185602
,,5.106613,0.004646581926864226,0.001496197689770239
,,5.119038,0.004599704495165554,0.001470353154350382
,,5.131463,0.004553367316037577,0.0014449652686036136
,,5.143888,0.004507563768802659,0.0014200257920781853
,,5.1563125,0.004462287730226843,0.0013955275677097186
,,5.1687374,0.004417531917649386,0.001371460775080209
,,5.1811624,0.0043732887139171644,0.0013478185684712841
,,5.1935873,0.004329551874703372,0.0013245932967444489
,,5.2060122,0.004286316871402967,0.0013017774492813114
,,5.2184367,0.0042435763405203756,0.0012793645059237177
,,5.2308617,0.004201320277907821,0.0012573455091397729
,,5.2432866,0.004159546415635485,0.0012357142221851218
,,5.2557116,0.004118248896149713,0.001214463670790255
,,5.2681365,0.004077418804477229,0.0011935870085828207
,,5.280561,0.004037052429597962,0.001173078294844651
,,5.292986,0.003997141901686594,0.0011529293578976
,,5.305411,0.003957683628521789,0.0011331345150375034
,,5.317836,0.003918669128444438,0.0011136874080848356
,,5.3302608,0.003880094590667139,0.0010945817952800374
,,5.342685,0.0038419565617896366,0.0010758122631118144
,,5.35511,0.003804244677806102,0.0010573713556826046
,,5.367535,0.0037669556725471592,0.0010392538943972793
,,5.37996,0.003730084497602761,0.0010214540819034744
,,5.392385,0.0036936261676177038,0.0010039662268330404
,,5.4048095,0.003657576082163357,0.000986785395403995
,,5.4172344,0.003621927319579384,0.0009699047837530771
,,5.4296594,0.003586675441816127,0.0009533196720089134
,,5.4420843,0.0035518157433501838,0.0009370247733970069
,,5.454509,0.003517343884531357,0.0009210155066517103
,,5.4669337,0.0034832532942837544,0.0009052855475221371
,,5.4793587,0.0034495411374483964,0.0008898305132265868
,,5.4917836,0.003416201597522907,0.0008746454923487675
,,5.5042086,0.0033832289591978213,0.0008597256629990157
,,5.516633,0.0033506218469892325,0.0008450668488040888
,,5.529058,0.0033183727532063575,0.0008306632769454651
,,5.541483,0.0032864777773736102,0.0008165109518256979
,,5.553908,0.0032549327773012332,0.0008026053933588172
,,5.566333,0.0032237349342436757,0.000788942202987516
,,5.5787573,0.0031928791854249298,0.00077551757288147
,,5.591182,0.0031623584877221527,0.0007623262327272248
,,5.603607,0.003132172959954383,0.0007493645393631637
,,5.616032,0.0031023149849435713,0.0007366284055198133
,,5.628457,0.003072783217227922,0.000724113818182402
,,5.6408815,0.0030435729036476945,0.0007118173050175064
,,5.6533065,0.003014678603344267,0.0006997340536936681
,,5.6657314,0.0029860969281504503,0.0006878607418941505
,,5.6781564,0.0029578254528798724,0.0006761936401374578
,,5.6905813,0.0029298594176249844,0.0006647290865807443
,,5.703006,0.002902196706942417,0.000653463914342559
,,5.7154307,0.0028748310287709735,0.0006423937285542235
,,5.7278557,0.0028477603646647706,0.0006315154990213737
,,5.7402806,0.0028209801920688928,0.0006208258221891248
,,5.7527056,0.0027944871882697457,0.0006103213561230706
,,5.76513,0.0027682794112106803,0.0005999992120752001
,,5.777555,0.0027423509237487955,0.0005898553757603387
,,5.78998,0.0027167009674374356,0.0005798870829898517
,,5.802405,0.0026913241799255304,0.0005700912271522057
,,5.81483,0.0026662174599620964,0.0005604647577814628
,,5.8272543,0.002641379025761366,0.0005510050394214042
,,5.8396792,0.0026168043305565274,0.0005417084048003152
,,5.852104,0.0025924906013026472,0.0005325723319859817
,,5.864529,0.0025684338416772936,0.0005235939849424342
,,5.876954,0.0025446321879913935,0.0005147705787981796
,,5.8893785,0.0025210839808343126,0.0005060997087972972
,,5.9018035,0.002497782888032576,0.0004975780241202458
,,5.9142284,0.0024747273541395934,0.0004892032234926185
,,5.9266534,0.002451914618594202,0.0004809727174631458
,,5.9390783,0.0024293419533710147,0.00047288396321261834
,,5.951503,0.002407007837153918,0.00046493476613824157
,,5.9639277,0.0023849062727657505,0.0004571220640470937
,,5.9763527,0.002363036801919709,0.00044944375667786604
,,5.9887776,0.002341395864762517,0.0004418974793333297
,,6.0012026,0.002319980913317544,0.00043448090982374315
,,6.013627,0.002298790553919138,0.00042719204500958266
,,6.026052,0.0022778200390497173,0.0004200280859866296
,,6.038477,0.0022570671163895527,0.0004129871156372045
,,6.050902,0.002236530296997549,0.00040606697415084556
,,6.063327,0.002216207178059236,0.0003992655404706675
,,6.0757513,0.0021960946525837037,0.000392580985918131
,,6.0881763,0.0021761900488446928,0.00038601075180205247
,,6.100601,0.0021564912429712204,0.0003795530878918662
,,6.113026,0.002136995080659816,0.00037320602118119954
,,6.125451,0.002117700213706613,0.00036696761400028096
,,6.1378756,0.0020986054542761635,0.00036083619666263763
,,6.1503005,0.0020797056750241198,0.00035480942967188367
,,6.1627254,0.0020609997688527232,0.00034888571489369226
,,6.1751504,0.0020424856128580067,0.00034306324966531225
,,6.1875753,0.002024161949471972,0.0003373402635499106
,,6.2,0.002006025169913384,0.00033171523177754275


==> figures/histograms/02_Cn2_7.3e-15_waveprop_power_in_fiber_HG00_modeLP01.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.05,0.395,0.0,0.0,0.0
0.15,0.604,0.017476972,0.020646054539530414,0.23907654440839984
0.25,0.805,0.034953944,0.12091388203275208,0.3531140145391955
0.35000000000000003,0.769,0.052430917,0.26646841073876737,0.43688884455207655
0.45,0.737,0.06990789,0.41853833798224344,0.5027832293888995
0.5499999999999999,0.696,0.087384865,0.5581392168130573,0.556153710975387
0.65,0.663,0.10486183,0.6781270412547192,0.600011637608816
0.75,0.591,0.12233881,0.7771150743488163,0.6362972308366667
0.85,0.521,0.13981578,0.8562770657710258,0.666370356358672
0.95,0.477,0.15729275,0.9177819937688227,0.6912400538474145
1.05,0.432,0.17476973,0.9640502114250102,0.7116860927261288
1.1500000000000001,0.387,0.19224669,0.9974166065349681,0.7283296325660921
1.2500000000000002,0.347,0.20972367,1.0199910946903394,0.741677156643971
1.3499999999999999,0.301,0.22720064,1.033617199166921,0.7521491726014599
1.45,0.233,0.24467762,1.039873837590391,0.7600999830747084
1.5499999999999998,0.242,0.26215458,1.040097758745922,0.7658316531592625
1.65,0.184,0.27963156,1.0354124080614455,0.7696042542149699
1.75,0.198,0.29710853,1.0267579843752095,0.7716435031623812
1.8499999999999999,0.159,0.3145855,1.0149183402585624,0.7721466602506014
1.95,0.15,0.33206248,1.0005464932095494,0.7712871123919042
2.05,0.142,0.34953946,0.9841850323705824,0.7692180162084762
2.15,0.093,0.36701643,0.9662847552482656,0.7660752320302989
2.25,0.08,0.38449338,0.9472194679817306,0.7619797248411783
2.35,0.1,0.40197036,0.9272989262636123,0.7570395089653653
2.45,0.087,0.41944733,0.9067794794918731,0.7513513353598587
2.55,0.059,0.4369243,0.8858728579828655,0.7450020483012403
2.65,0.06,0.45440128,0.864753519438475,0.7380697640423235
2.75,0.041,0.47187826,0.8435648873507301,0.7306248718565531
2.85,0.045,0.48935524,0.8224243427174467,0.7227308943605342
2.95,0.033,0.5068322,0.8014275957243442,0.7144452457358131
3.05,0.038,0.52430916,0.7806520647327855,0.7058198210551245
3.15,0.036,0.54178613,0.7601600688024084,0.6969016459238201
3.25,0.03,0.5592631,0.74000117231424,0.6877333160340423
3.35,0.03,0.5767401,0.720214283978192,0.6783534475315826
3.45,0.021,0.59421706,0.7008294273620016,0.668797063076471
3.55,0.021,0.61169404,0.6818691702263247,0.6590959344252
3.65,0.024,0.629171,0.6633498793656254,0.6492788873950779
3.75,0.008,0.646648,0.6452827486989622,0.6393720741332559
3.85,0.013,0.66412497,0.6276746693340705,0.6293992168502021
3.95,0.008,0.68160194,0.6105289641430199,0.6193818265507821
4.05,0.008,0.6990789,0.5938460075085679,0.6093393997792356
4.15,0.011,0.7165559,0.5776237470074695,0.599289595964982
4.25,0.018,0.73403287,0.5618581474274467,0.5892483975978612
4.35,0.008,0.75150985,0.5465435507702769,0.5792302551605313
4.45,0.008,0.76898676,0.5316730578075997,0.569248252460151
4.55,0.003,0.78646374,0.5172385818840602,0.5593140898277157
4.65,0.009,0.8039407,0.5032313689178363,0.5494383968583427
4.75,0.009,0.8214177,0.48964199572880357,0.5396306947705248
4.8500000000000005,0.004,0.83889467,0.47646057551207255,0.5298995204948458
4.95,0.008,0.85637164,0.46367688058391004,0.5202525087913625
5.05,0.006,0.8738486,0.4512804653930775,0.5106964672773777
5.15,0.002,0.8913256,0.4392607544818771,0.501237445048606
5.25,0.004,0.90880257,0.4276071234626484,0.49188079550123337
5.3500000000000005,0.006,0.92627954,0.4163089583139317,0.48263123389654705
5.45,0.001,0.9437565,0.40535571199560916,0.47349289015210877
5.55,0.003,0.9612335,0.39473694627707134,0.46446935729282307
5.65,0.002,0.9787105,0.3844423703936735,0.4555637359506988
5.75,0.001,0.99618745,0.37446186452097907,0.4467786752627619
5.8500000000000005,0.007,1.0136644,0.3647855401690206,0.4381164398125282
5.95,0.002,1.0311414,0.35540359242852215,0.42957879758358053
6.05,0.002,1.0486183,0.3463066700570747,0.4211673735979685
6.15,0.002,1.0660954,0.3374854085705016,0.41288324360205075
6.25,0.0,1.0835723,0.3289309304731989,0.4047274200608649
6.3500000000000005,0.002,1.1010493,0.3206343765845641,0.39670042507120584
6.45,0.003,1.1185262,0.31258736488599315,0.3888027583716186
6.55,0.0,1.1360033,0.3047815477665369,0.38103448054677064
6.65,0.001,1.1534802,0.2972090386957697,0.3733956635429079
6.75,0.001,1.1709572,0.28986200363329434,0.36588598482843854
6.8500000000000005,0.0,1.1884341,0.28273304659186427,0.3585051608996409
6.95,0.0,1.205911,0.27581487789871617,0.35125260190604257
7.05,0.0,1.2233881,0.2691004377170755,0.3441275834619557
7.15,0.002,1.240865,0.26258305320292197,0.33712940162702143
7.25,0.0,1.258342,0.256256083708073,0.3302570469857692
7.3500000000000005,0.0,1.275819,0.25011330261627657,0.32350959773850385
7.45,0.001,1.293296,0.24414852035073234,0.3168858549941059
7.55,0.0,1.3107729,0.23835592889857632,0.31038472053661426
7.65,0.002,1.3282499,0.23272975746044644,0.3040048441545692
7.75,0.0,1.3457268,0.22726460102270743,0.29774498656226994
7.8500000000000005,0.002,1.3632039,0.22195509046500903,0.2916036787278613
7.95,0.0,1.3806808,0.21679619249458337,0.28557957042572163
8.049999999999999,0.0,1.3981578,0.2117829021818066,0.2796711014618384
8.149999999999999,0.001,1.4156348,0.20691054577034163,0.2738768363301773
8.25,0.0,1.4331118,0.20217446959057506,0.26819514718228654
8.35,0.0,1.4505887,0.1975703140781054,0.2626245350557526
8.45,0.0,1.4680657,0.19309375318399724,0.2571633243934804
8.549999999999999,0.0,1.4855427,0.18874074009859548,0.2518099713064883
8.649999999999999,0.0,1.5030197,0.18450724233124274,0.24656276941527627
8.75,0.001,1.5204966,0.18038950303411846,0.24142014560232677
,,1.5379735,0.17638379002239513,0.236380410950741
,,1.5554506,0.172486532566949,0.2314418742906197
,,1.5729275,0.16869433918743085,0.22660294286124358
,,1.5904045,0.16500385546570495,0.221861890738606
,,1.6078814,0.16141192965341386,0.2172171252511615
,,1.6253585,0.157915438577629,0.21266693033338133
,,1.6428354,0.15451145046965917,0.2082097219583307
,,1.6603124,0.15119704459342467,0.2038438015464265
,,1.6777893,0.14796951443566586,0.19956760082930694
,,1.6952664,0.14482611894164063,0.19537944500503354
,,1.7127433,0.1417643398213516,0.19127778743708854
,,1.7302203,0.13878164077265176,0.18726098224431287
,,1.7476972,0.1358756563971293,0.18332750922789473
,,1.7651743,0.13304402903093931,0.1794757555836409
,,1.7826512,0.13028454498654127,0.17570423143859443
,,1.8001282,0.12759501386192093,0.17201136037440423
,,1.8176051,0.12497338078650636,0.16839568594383927
,,1.835082,0.12241759372249338,0.1648556945880847
,,1.8525591,0.11992570596535788,0.16138989403512818
,,1.870036,0.11749585269549684,0.15799688233601009
,,1.887513,0.11512617852398346,0.1546751839989484
,,1.90499,0.11281496243633332,0.15142343550011284
,,1.922467,0.11056045803524216,0.14824020424475232
,,1.9399439,0.10836107087393043,0.14512416626333347
,,1.957421,0.10621516399844781,0.14207393263298645
,,1.9748979,0.10412123793207899,0.13908821967773738
,,1.9923749,0.10207776608712321,0.1361656825665121
,,2.009852,0.10008333929444263,0.13330505902118928
,,2.0273287,0.09813658005295606,0.1305051252278862
,,2.0448058,0.09623609479208939,0.12776456444731898
,,2.0622828,0.09438060961544241,0.12508219612510027
,,2.0797598,0.09256886182150391,0.12245682222726602
,,2.0972366,0.09079965021236698,0.11988730043238498
,,2.1147137,0.08907175650852402,0.11737240456701767
,,2.1321907,0.08738405680211701,0.11491103476862773
,,2.1496675,0.08573545882189575,0.11250210888749763
,,2.1671445,0.08412485976769933,0.11014446701772948
,,2.1846216,0.08255123735477624,0.10783706846853716
,,2.2020986,0.08101358906849868,0.10557885942179991
,,2.2195754,0.07951096260446895,0.10336883576864313
,,2.2370524,0.07804236199902967,0.10120592295520625
,,2.2545295,0.07660690939805234,0.09908915663097292
,,2.2720065,0.0752037114317922,0.09701756117753596
,,2.2894833,0.07383193259311145,0.09499020730262676
,,2.3069603,0.07249070086932094,0.09300610176916602
,,2.3244374,0.07117922246605614,0.09106435306636139
,,2.3419144,0.06989672400724666,0.08916405993558493
,,2.3593912,0.06864246044969098,0.08730436416294614
,,2.3768682,0.06741566327048894,0.08548434939022692
,,2.3943453,0.06621563515064507,0.08370319305006012
,,2.411822,0.06504169735905314,0.08196008760125395
,,2.429299,0.06389315362041309,0.08025417130568731
,,2.4467762,0.06276936841508182,0.07858467061693052
,,2.4642532,0.06166970059227758,0.0769508042847781
,,2.48173,0.06059355948958968,0.07535182869892525
,,2.499207,0.05954031534501381,0.07378695084141673
,,2.516684,0.05850941023467109,0.07225545887948338
,,2.534161,0.05750027437028819,0.07075663417867782
,,2.551638,0.056512389582110856,0.06928979287892058
,,2.569115,0.055545189615545686,0.0678542060217341
,,2.586592,0.054598174816018204,0.06644921933422276
,,2.604069,0.05367084842295792,0.06507417249756725
,,2.6215458,0.052762741380058174,0.06372843727395942
,,2.6390228,0.05187335342207112,0.06241134421397631
,,2.6564999,0.05100223611771005,0.06112229253785925
,,2.673977,0.050148952646343704,0.05986067605767129
,,2.6914537,0.049313077154843656,0.05862591814679138
,,2.7089307,0.048494163363849,0.05741740448034986
,,2.7264078,0.04769182639750239,0.05623458384515313
,,2.7438846,0.04690566821138834,0.05507691578594811
,,2.7613616,0.046135280069124304,0.05394382456473323
,,2.7788386,0.045380311307306305,0.052834793670951063
,,2.7963157,0.04464038977964822,0.05174930208280834
,,2.8137925,0.043915156727544966,0.05068685433998314
,,2.8312695,0.04320426843218195,0.049646922656999985
,,2.8487465,0.042507392494352085,0.04862903365380725
,,2.8662236,0.0418241929785531,0.04763270985468577
,,2.8837004,0.041154370448562835,0.046657497284313496
,,2.9011774,0.04049759028378631,0.045702912328752794
,,2.9186544,0.03985356862556086,0.04476852134036881
,,2.9361315,0.03922200144705698,0.04385388693656748
,,2.9536083,0.038602618916361874,0.04295859332828192
,,2.9710853,0.037995132947144246,0.042082197531685045
,,2.9885623,0.03739926441750479,0.041224302446268624
,,3.0060394,0.03681476817114884,0.04038450755198714
,,3.0235162,0.03624138533959174,0.03956243216137061
,,3.0409932,0.0356788476366238,0.038757670618182784
,,3.0584702,0.03512692381933629,0.03796985939683077
,,3.075947,0.03458538789509804,0.03719864223946861
,,3.093424,0.034053997028087396,0.03644363945922433
,,3.110901,0.03353251545473606,0.035704510887241296
,,3.1283782,0.03302074513844303,0.03498091340037263
,,3.145855,0.032518467576490545,0.03427252095133945
,,3.163332,0.0320254689934808,0.033578985959488154
,,3.180809,0.0315415414611646,0.032899997128952
,,3.198286,0.03106649940432412,0.03223524043569472
,,3.2157629,0.030600150662112063,0.031584417526916285
,,3.23324,0.03014229443650241,0.03094721024824336
,,3.250717,0.029692754311016686,0.030323333762482273
,,3.268194,0.029251355647211475,0.029712500707040016
,,3.2856708,0.028817923699882633,0.02911443809928998
,,3.3031478,0.028392281589969787,0.02852885473857353
,,3.3206248,0.02797426287217972,0.027955490018460368
,,3.3381016,0.02756372284343709,0.027394088568262608
,,3.3555787,0.027160484356146514,0.026844377898027186
,,3.3730557,0.026764398107796433,0.026306114218548234
,,3.3905327,0.026375321979774182,0.025779051523903498
,,3.4080095,0.025993107326760294,0.02526295617659626
,,3.4254866,0.025617609175985552,0.024757578776456617
,,3.4429636,0.02524868010113437,0.024262696282985764
,,3.4604406,0.024886196485660535,0.023778083593486453
,,3.4779174,0.0245300225514406,0.023303526952776026
,,3.4953945,0.024180026031502783,0.02283879808605746
,,3.5128715,0.023836077315591977,0.02238369293121942
,,3.5303485,0.023498058662145677,0.0219380055051537
,,3.5478253,0.023165851173766717,0.02150154023581627
,,3.5653024,0.022839333926616596,0.021074088171317854
,,3.5827794,0.022518383153033547,0.020655462603626256
,,3.6002564,0.022202901675854023,0.020245475033245718
,,3.6177332,0.02189277067109323,0.01984394651306024
,,3.6352103,0.021587884604392298,0.019450685761799796
,,3.6526873,0.021288134735900337,0.019065521936661955
,,3.670164,0.020993434002278488,0.018688287615567786
,,3.6876411,0.020703664280615968,0.018318803769838656
,,3.7051182,0.020418733265497858,0.017956910554274303
,,3.7225952,0.02013854920373787,0.017602446534808622
,,3.740072,0.019863018903814967,0.017255258495630997
,,3.757549,0.019592047411424986,0.016915182514873856
,,3.775026,0.019325550129851963,0.016582072302770458
,,3.792503,0.019063434034264467,0.01625578008454645
,,3.80998,0.018805622603338346,0.015936165627933888
,,3.827457,0.018552024187034992,0.015623078822016391
,,3.844934,0.018302561350709137,0.015316385765265655
,,3.862411,0.01805715280413926,0.015015951167442676
,,3.8798878,0.01781572853219009,0.014721646661598418
,,3.8973649,0.017578199891156696,0.014433334762702773
,,3.914842,0.0173445000929566,0.014150892890284839
,,3.9323187,0.017114559471867387,0.013874200900619086
,,3.9497957,0.01688829455766518,0.013603130061911932
,,3.9672728,0.016665646898783745,0.013337565639684763
,,3.9847498,0.016446546158065813,0.013077391663200618
,,4.002227,0.01623092350097593,0.012822494681719516
,,4.019704,0.016018715423768537,0.01257276370848614
,,4.0371804,0.01580986538025226,0.012328096773536216
,,4.0546575,0.015604297147290877,0.01208837430624146
,,4.0721345,0.015401956830591692,0.01185349913215044
,,4.0896115,0.015202782258756254,0.011623369584918573
,,4.1070886,0.015006719899147975,0.011397886200384927
,,4.1245656,0.014813706330660667,0.011176951667680166
,,4.1420426,0.01462369030018293,0.010960470781431806
,,4.1595197,0.014436614393451612,0.010748350395042398
,,4.176996,0.014252434558064355,0.010540504988524883
,,4.1944733,0.014071081746915619,0.010336834056973731
,,4.2119503,0.013892514059757704,0.01013725608887885
,,4.2294273,0.013716681842644584,0.009941685726117014
,,4.2469044,0.013543529687066045,0.00975003945101558
,,4.2643814,0.013373016727148605,0.009562235545587952
,,4.2818584,0.013205089572684013,0.009378194051685685
,,4.299335,0.013039713758218588,0.00919784160329428
,,4.316812,0.012876828362690478,0.009021091806071203
,,4.334289,0.012716394219321015,0.008847874721829877
,,4.351766,0.012558371405905515,0.008678117050885711
,,4.369243,0.012402714450609548,0.008511747067207328
,,4.38672,0.012249385014286582,0.008348694583654911
,,4.404197,0.012098336243786575,0.008188890918001516
,,4.4216743,0.011949534440936006,0.008032268859718743
,,4.439151,0.011802938692659156,0.007878766783802595
,,4.456628,0.011658508104225298,0.007728311951477352
,,4.474105,0.011516206359091247,0.00758084560579871
,,4.491582,0.011375993662581095,0.007436306105553791
,,4.509059,0.011237839676481723,0.00729463312603906
,,4.526536,0.011101705968603564,0.0071557676300856654
,,4.544013,0.010967557719335906,0.007019651839736354
,,4.5614896,0.010835364694131013,0.006886232812582049
,,4.5789666,0.010705085487391124,0.006755447927383016
,,4.5964437,0.01057669119289237,0.006627246696886397
,,4.6139207,0.01045014955469077,0.006501576109245174
,,4.6313977,0.010325431605905247,0.0063783842794803945
,,4.6488748,0.010202506214515702,0.006257620424769815
,,4.666352,0.010081337580252585,0.0061392348402914704
,,4.683829,0.00996190369101954,0.006023178875609948
,,4.7013054,0.009844173480932321,0.005909407985056842
,,4.7187824,0.00972811607793926,0.005797869350945212
,,4.7362595,0.00961370165247486,0.005688520484615776
,,4.7537365,0.009500904987573949,0.005581316727437719
,,4.7712135,0.00938970128377917,0.005476214364812831
,,4.7886906,0.009280063702044202,0.005373170605566882
,,4.8061676,0.009171963477266046,0.005272143561802928
,,4.823644,0.009065380530040112,0.005173094905102059
,,4.841121,0.008960285234103213,0.0050759790914137294
,,4.858598,0.008856651244022911,0.004980759555480137
,,4.8760753,0.008754458851781029,0.00488739782989548
,,4.8935523,0.008653683999276962,0.004795856256364798
,,4.9110293,0.008554303072384795,0.00470609796811512
,,4.9285064,0.00845629289211746,0.0046180868726999474
,,4.9459834,0.008359632947878927,0.004531787635187631
,,4.96346,0.008264301633861281,0.004447167947950016
,,4.980937,0.008170275361876797,0.0043641893253114706
,,4.998414,0.008077531175109866,0.004282820939228897
,,5.015891,0.007986054415378419,0.004203030324075903
,,5.033368,0.007895819883250029,0.004124785693145927
,,5.050845,0.007806809271251753,0.004048055923968444
,,5.068322,0.007719004562901394,0.003972810543952179
,,5.085799,0.007632383878455796,0.0038990197163477546
,,5.103276,0.007546932647543685,0.003826656181734475
,,5.120753,0.007462628263649276,0.0037556873860297457
,,5.13823,0.0073794547133872596,0.003686087312564192
,,5.155707,0.007297393534189195,0.003617828533706244
,,5.173184,0.007216426597867877,0.0035508841920238866
,,5.190661,0.007136536104094805,0.0034852279880174804
,,5.208138,0.007057708454626902,0.0034208341681245796
,,5.2256145,0.006979927012744389,0.0033576792194830395
,,5.2430916,0.006903171629584845,0.0032957349997430776
,,5.2605686,0.006827430120374672,0.0032349790637047162
,,5.2780457,0.0067526842061632715,0.003175387726815771
,,5.2955227,0.006678919674431941,0.003116937794354492
,,5.3129997,0.0066061206981038005,0.0030596065509415704
,,5.3304768,0.006534273550001056,0.003003371750283866
,,5.347954,0.006463362914126633,0.0029482116051445435
,,5.3654304,0.006393377881647397,0.0028941062395878743
,,5.3829074,0.006324298903647096,0.0028410318032859342
,,5.4003844,0.006256113797300507,0.0027889693186723325
,,5.4178615,0.006188809997119792,0.0027378987387761057
,,5.4353385,0.0061223751280722865,0.002687800428754018
,,5.4528155,0.006056793599633036,0.0026386551571155243
,,5.4702926,0.0059920535024932916,0.0025904440871405247
,,5.487769,0.005928145291878764,0.0025431500465472705
,,5.505246,0.005865051366035312,0.002496752382788147
,,5.522723,0.005802760958487778,0.0024512346966139376
,,5.5402,0.005741264573777552,0.0024065796482624353
,,5.5576773,0.005680547993454327,0.002362770252575688
,,5.5751543,0.005620600471093794,0.002319789871487183
,,5.5926313,0.0055614114199408204,0.0022776222066734388
,,5.6101084,0.00550296727783218,0.0022362512923663745
,,5.627585,0.005445259868442114,0.00219566258524494
,,5.645062,0.005388276643112829,0.002155838549182008
,,5.662539,0.005332006654380457,0.0021167652925181257
,,5.680016,0.00527644019794622,0.0020784281109117466
,,5.697493,0.0052215677118574826,0.002040812598925853
,,5.71497,0.005167376807798374,0.0020039046437316586
,,5.732447,0.005113859751643419,0.0019676904189493017
,,5.7499237,0.005061006396800829,0.001932157338963217
,,5.7674007,0.0050088069605635594,0.001897290193648323
,,5.784878,0.004957250198870815,0.0018630769590502686
,,5.802355,0.004906328926239687,0.0018295048956211046
,,5.819832,0.004856033220071492,0.0017965615214169705
,,5.837309,0.0048063547236833395,0.0017642346066993164
,,5.854786,0.00475728243968762,0.001732512168653099
,,5.872263,0.004708811060183796,0.0017013824662193415
,,5.8897395,0.004660931604325391,0.0016708348206873275
,,5.9072165,0.0046136314286296986,0.001640856292758648
,,5.9246936,0.004566905947899356,0.0016114366780890308
,,5.9421706,0.0045207475678509315,0.0015825651531635198
,,5.9596477,0.0044751448753273925,0.0015542311120149217
,,5.9771247,0.004430093189128462,0.0015264241616910897
,,5.9946017,0.004385583981362999,0.0014991341178199932
,,6.012079,0.004341608871702933,0.0014723510002702593
,,6.0295553,0.004298161228345869,0.0014460657393879483
,,6.0470324,0.004255233493474608,0.001420267316737179
,,6.0645094,0.004212816750683293,0.0013949470637056407
,,6.0819864,0.004170905613903727,0.001370095775562468
,,6.0994635,0.0041294923059276315,0.001345704431480697
,,6.1169405,0.004088570393290251,0.001321764190728078
,,6.1344175,0.004048133532137426,0.0012982663889395684
,,6.151894,0.004008174588535557,0.0012752031578919217
,,6.169371,0.003968686799294354,0.001252564916744272
,,6.186848,0.003929663257552514,0.0012303441438008289
,,6.204325,0.0038910968656770527,0.0012085328444562538
,,6.221802,0.003852984093658862,0.0011871231829978003
,,6.2392793,0.0038153157187231935,0.0011661074793311564
,,6.2567563,0.0037780872313751004,0.0011454782057761042
,,6.2742333,0.0037412930412310335,0.0011252279839305275
,,6.29171,0.003704926805334898,0.0011053501189489969
,,6.309187,0.0036689825485545407,0.0010858364372918206
,,6.326664,0.003633454127778673,0.0010666805376269336
,,6.344141,0.003598336307129417,0.0010478756086147252
,,6.361618,0.0035636228490450238,0.001029414973486677
,,6.379095,0.0035293097495764656,0.0010112920872887387
,,6.396572,0.0034953909279350596,0.0009935005341831472
,,6.4140487,0.0034618617100358137,0.0009760344969796929
,,6.4315257,0.003428715676001858,0.0009588868572445085
,,6.4490027,0.0033959483130496307,0.0009420520518179548
,,6.46648,0.0033635538921818683,0.000925524155467567
,,6.483957,0.003331527792804134,0.0009092973594194841
,,6.501434,0.0032998664587133753,0.0008933659689851812
,,6.518911,0.0032685633780562585,0.0008777244012382236
,,6.536388,0.003237615123824568,0.0008623671827400487
,,6.5538645,0.0032070165724270537,0.0008472893549451648
,,6.5713415,0.0031767619881774866,0.0008324848340983898
,,6.5888186,0.003146847391822485,0.000817948877221567
,,6.6062956,0.0031172695772761,0.0008036764270255074
,,6.6237726,0.0030880225242499865,0.0007896625250361041
,,6.6412497,0.0030591022055000304,0.0007759023095924211
,,6.6587267,0.0030305055769237746,0.000762391013886816
,,6.6762033,0.0030022279850310737,0.0007491243227295659
,,6.6936803,0.002974264212618441,0.0007360969294593337
,,6.7111573,0.0029466106791291714,0.0007233047057574493
,,6.7286344,0.0029192636364740476,0.0007107432454366762
,,6.7461114,0.0028922184925847176,0.0006984082279624683
,,6.7635884,0.0028654725036210554,0.0006862954167266556
,,6.7810655,0.0028390211873557474,0.0006744006573571504
,,6.7985425,0.002812861008048175,0.000662719876062926
,,6.816019,0.002786987806605022,0.0006512493881499345
,,6.833496,0.0027613986239019067,0.0006399846503190311
,,6.850973,0.0027360885563568584,0.0006289221367431897
,,6.86845,0.002711054288362053,0.0006180580800822062
,,6.885927,0.002686293383143879,0.0006073887858046792
,,6.903404,0.002661801759501706,0.0005969106307291219
,,6.9208813,0.0026375762275951072,0.0005866200615953724
,,6.938358,0.0026136138179147553,0.000576513866926688
,,6.955835,0.0025899102503686338,0.00056658807773183
,,6.973312,0.0025664618534732013,0.0005568396204714613
,,6.990789,0.0025432664321866725,0.0005472652078661141
,,7.008266,0.0025203210132804976,0.0005378616158466195
,,7.025743,0.002497621092769134,0.0005286256822939974
,,7.04322,0.0024751653656036503,0.0005195543058054011
,,7.060697,0.0024529494260852494,0.0005106444444855057
,,7.0781736,0.002430972180002686,0.000501893351395097
,,7.0956507,0.002409227468984158,0.0004932976226566013
,,7.1131277,0.0023877150359533678,0.0004848546288080712
,,7.1306047,0.002366431429661011,0.0004765615543872098
,,7.148082,0.002345372514689921,0.00046841563775956973
,,7.165559,0.002324537178854954,0.0004604141700517371
,,7.183036,0.002303922105514317,0.0004525544941063828
,,7.200513,0.0022835247575199325,0.00044483400345878015
,,7.2179894,0.0022633420601132328,0.0004372503464087658
,,7.2354665,0.002243371254870826,0.00042980060111533317
,,7.2529435,0.0022236100656467333,0.00042248251602465585
,,7.2704206,0.00220405609500809,0.0004152936776191954
,,7.2878976,0.002184706278664319,0.000408231718262524
,,7.3053746,0.0021655589851172956,0.00040129431529523047
,,7.3228517,0.002146610533046625,0.00039447919014928525
,,7.340328,0.002127860171423204,0.0003877842885291785
,,7.3578053,0.0021093040182492725,0.0003812070521813349
,,7.3752823,0.002090940018291048,0.00037474551396944996
,,7.3927593,0.0020727653386635185,0.000368397563189122
,,7.4102364,0.002054779171703791,0.000362161129062606
,,7.4277134,0.002036979386072663,0.0003560341799560028
,,7.4451904,0.0020193612791194154,0.000350014722612339
,,7.4626675,0.0020019254082959057,0.00034410080140021406
,,7.480144,0.001984668566338134,0.0003382906547076417
,,7.497621,0.001967588498179132,0.0003325820829506949
,,7.515098,0.0019506820959574467,0.0003269733989475604
,,7.532575,0.0019339486853902604,0.00032146279035464263
,,7.550052,0.0019173863369305517,0.00031604847891942607
,,7.567529,0.0019009919136167518,0.0003107287198158858
,,7.585006,0.0018847647813027921,0.00030550180099330967
,,7.602483,0.0018687019841073145,0.00030036618143194904
,,7.61996,0.0018528014751102375,0.00029531993252308566
,,7.637437,0.0018370615830742329,0.00029036157812232935
,,7.654914,0.0018214805395179914,0.0002854895310263448
,,7.672391,0.0018060565969330012,0.00028070223374293096
,,7.689868,0.0017907868617668596,0.00027599815791468367
,,7.707345,0.001775670812002944,0.0002713758037542279
,,7.724822,0.001760706761229178,0.00026683369949079716
,,7.7422986,0.0017458931504915716,0.0002623705215408762
,,7.7597756,0.0017312258527241483,0.00025798460903255144
,,7.7772527,0.0017167056472497865,0.00025367469387711154
,,7.7947297,0.0017023309254246483,0.0002494394110539044
,,7.8122067,0.0016880978839560357,0.00024527742095378346
,,7.829684,0.001674006099966479,0.0002411874088889367
,,7.847161,0.0016600540450681556,0.000237168084612514
,,7.8646374,0.001646240308495816,0.00023321828867990888
,,7.8821144,0.0016325631965859566,0.00022933656281565355
,,7.8995914,0.0016190202683837752,0.0002255217960168876
,,7.9170685,0.0016056111474353277,0.00022177279118506656
,,7.9345455,0.001592333341532825,0.00021808837340067615
,,7.9520226,0.001579186491665058,0.00021446738949750777
,,7.9694996,0.0015661681541366277,0.0002109087076453854
,,7.9869766,0.0015532769594663624,0.0002074112169411966
,,8.004454,0.001540511553889452,0.00020397382700802769
,,8.021931,0.0015278705991641224,0.00020059546760225547
,,8.039408,0.0015153527723808732,0.0001972750882284278
,,8.056885,0.0015029567657742484,0.00019401165776177572
,,8.074361,0.0014906814626036264,0.00019080433759447292
,,8.091838,0.0014785242479304957,0.00018765178423645534
,,8.109315,0.0014664850335348336,0.00018455319902434223
,,8.126792,0.001454561601541586,0.00018150762468735417
,,8.144269,0.001442752738147506,0.00017851412154702126
,,8.161746,0.0014310581978676403,0.00017557176718228316
,,8.179223,0.0014194767733362362,0.00017267965610120144
,,8.1967,0.0014080053893017687,0.00016983689941913873
,,8.214177,0.0013966438405769578,0.00016704262454325986
,,8.231654,0.0013853919076445833,0.0001642959748632533
,,8.249131,0.001374246595471638,0.0001615961094481237
,,8.266608,0.0013632077169271296,0.0001589422027489398
,,8.284085,0.00135227416347084,0.00015633344430742097
,,8.301562,0.0013414448389954111,0.00015376903847023565
,,8.319039,0.0013307177653662655,0.00015124820410890424
,,8.336515,0.001320092929056354,0.0001487703084104848
,,8.353992,0.0013095680851272656,0.00014633432807277115
,,8.3714695,0.001299142357044054,0.0001439396602951717
,,8.388947,0.0012888155960719305,0.00014158557935495543
,,8.406424,0.0012785859143924474,0.00013927137273386675
,,8.423901,0.0012684523168325066,0.0001369963408693163
,,8.441378,0.0012584138192033695,0.00013475979691043616
,,8.458855,0.0012484694481707794,0.00013256106647888024
,,8.476332,0.0012386182411267693,0.00013039948743429115
,,8.493809,0.0012288592460630839,0.00012827440964432877
,,8.511286,0.0012191915214462363,0.00012618519475917514
,,8.528763,0.0012096133153127592,0.00012413121599041897
,,8.54624,0.0012001245390860604,0.0001221118578942388
,,8.563717,0.0011907234725423632,0.00012012651615879636
,,8.581194,0.001181410035321037,0.00011817459739574642
,,8.59867,0.0011721834661632465,0.00011625562276919252
,,8.616147,0.0011630410377291985,0.000114368810716265
,,8.633624,0.0011539836162430485,0.00011251370501735262
,,8.651101,0.0011450095579019109,0.00011068975397233175
,,8.668578,0.0011361188016636855,0.00010889641582119156
,,8.686055,0.001127308962909972,0.00010713315855861739
,,8.703532,0.0011185800040472312,0.00010539945975214929
,,8.721009,0.0011099311151166042,0.00010369480636385824


==> figures/histograms/03_Cn2_1.5e-14_waveprop_power_in_aperture.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.05,0.482,0.0,0.0,0.0
0.15,0.889,0.017635271,0.03999442140155309,0.23941635913326592
0.25,0.908,0.035270542,0.18767372796026124,0.4110230272617134
0.35000000000000003,0.806,0.052905813,0.37016719577547824,0.5363622849275337
0.45,0.674,0.070541084,0.5419271867414458,0.6301473824333302
0.5499999999999999,0.614,0.088176355,0.6875939092377408,0.7011037388492346
0.65,0.63,0.105811626,0.8046112641988737,0.7549057119017987
0.75,0.463,0.1234469,0.8951834732003091,0.7954766472728498
0.85,0.477,0.14108217,0.9629672060295084,0.8256481525025383
0.95,0.43,0.15871744,1.0117578258099817,0.8475296988248036
1.05,0.35,0.17635271,1.0450052964238465,0.8627315440149123
1.1500000000000001,0.352,0.19398798,1.0656727418042464,0.8725068307220486
1.2500000000000002,0.286,0.21162325,1.0762354963401877,0.8778461674258462
1.3499999999999999,0.264,0.22925852,1.078731642193774,0.879542807905347
1.45,0.23,0.2468938,1.0748256661855804,0.8782388697143991
1.5499999999999998,0.244,0.26452905,1.0658713879304749,0.8744589034991418
1.65,0.203,0.28216434,1.0529675019527547,0.8686347475394264
1.75,0.171,0.2997996,1.037004771613806,0.8611243347098714
1.8499999999999999,0.136,0.31743488,1.018705139858185,0.8522259787075248
1.95,0.145,0.33507013,0.998653359553432,0.8421896161407435
2.05,0.127,0.35270542,0.977322700900752,0.831225435422918
2.15,0.102,0.37034068,0.955096527314632,0.8195109493982509
2.25,0.106,0.38797596,0.9322843429808987,0.807196404135339
2.35,0.092,0.40561122,0.9091360873588896,0.7944094219514549
2.45,0.09,0.4232465,0.8858527737046649,0.7812584856466095
2.55,0.065,0.44088176,0.8625956970300837,0.7678361005174771
2.65,0.062,0.45851704,0.8394934619663462,0.7542210823027969
2.75,0.06,0.4761523,0.8166481660977737,0.7404807819434869
2.85,0.04,0.4937876,0.7941399163914691,0.7266726057875748
2.95,0.04,0.5114229,0.7720310431103403,0.7128456046224517
3.05,0.038,0.5290581,0.7503692365706757,0.6990416281732779
3.15,0.051,0.5466934,0.7291899250413681,0.6852961761128864
3.25,0.027,0.5643287,0.7085189333867573,0.671639538497429
3.35,0.037,0.58196396,0.6883739438874995,0.6580973411255563
3.45,0.032,0.5995992,0.6687661270800742,0.6446912625368305
3.55,0.026,0.61723447,0.6497010951612952,0.6314393887164321
3.65,0.027,0.63486975,0.6311803157260752,0.6183569449819896
3.75,0.016,0.652505,0.6132017335908682,0.6054565535519977
3.85,0.016,0.67014027,0.595760292830335,0.5927484472064773
3.95,0.009,0.68777555,0.5788488750349527,0.5802410267538081
4.05,0.013,0.70541084,0.5624585228753709,0.5679409424222626
4.15,0.009,0.72304606,0.5465789623083631,0.5558534010386753
4.25,0.015,0.74068135,0.5311986991820523,0.5439821971850365
4.35,0.012,0.75831664,0.5163056177879115,0.5323301273088493
4.45,0.011,0.7759519,0.5018869982240745,0.5208989730618065
4.55,0.011,0.79358715,0.4879297852743528,0.5096897089480249
4.65,0.006,0.81122243,0.4744205531747575,0.4987024643604862
4.75,0.012,0.8288577,0.46134592556549653,0.48793684974886004
4.8500000000000005,0.009,0.846493,0.4486924723646273,0.47739189101618795
4.95,0.009,0.86412823,0.4364468920906219,0.4670661784029461
5.05,0.004,0.8817635,0.4245959012898989,0.456957794468334
5.15,0.004,0.8993988,0.41312654654979303,0.4470645822195238
5.25,0.006,0.9170341,0.4020260730504113,0.4373840564309192
5.3500000000000005,0.004,0.9346693,0.39128203805522044,0.4279135160033676
5.45,0.003,0.9523046,0.3808821888334433,0.4186499566096607
5.55,0.006,0.9699399,0.3708146988977132,0.40959029790106866
5.65,0.004,0.9875752,0.3610680372898884,0.4007312857099774
5.75,0.003,1.0052104,0.35163104204388645,0.39206958056821645
5.8500000000000005,0.005,1.0228457,0.3424927697479937,0.38360163689932303
5.95,0.007,1.040481,0.33364284018271373,0.3753240411543885
6.05,0.005,1.0581162,0.3250710302859934,0.36723315657586986
6.15,0.003,1.0757515,0.31676746906758535,0.3593253167796728
6.25,0.002,1.0933868,0.30872278703114636,0.35159699461137134
6.3500000000000005,0.002,1.111022,0.3009277805122493,0.3440444938491258
6.45,0.002,1.1286573,0.29337357639825895,0.336664125731909
6.55,0.003,1.1462926,0.2860517703426236,0.32945236269716827
6.65,0.001,1.1639279,0.2789540645968143,0.322405500179013
6.75,0.003,1.1815631,0.27207266700670196,0.3155200537994294
6.8500000000000005,0.001,1.1991984,0.26539992238610155,0.3087924292367216
6.95,0.003,1.2168337,0.25892846875138614,0.30221907517139607
7.05,0.002,1.2344689,0.2526513496383998,0.2957966162602276
7.15,0.001,1.2521042,0.24656173665595163,0.28952159036189423
7.25,0.0,1.2697395,0.240653072612417,0.28339058951290713
7.3500000000000005,0.0,1.2873747,0.234919153365624,0.27740038242754
7.45,0.001,1.30501,0.22935390053198493,0.27154766804984815
7.55,0.0,1.3226453,0.22395146804163185,0.26582920582740666
7.65,0.0,1.3402805,0.21870634030414107,0.2602419288818488
7.75,0.0,1.3579159,0.21361306860135448,0.25478267669401305
7.8500000000000005,0.0,1.3755511,0.20866654831315595,0.24944849811875508
7.95,0.0,1.3931863,0.2038617631905631,0.244236391407535
8.049999999999999,0.0,1.4108217,0.19919390171353102,0.23914341891932037
8.149999999999999,0.0,1.4284569,0.19465840899479409,0.23416680677812257
8.25,0.0,1.4460921,0.1902508276105665,0.22930373825776035
8.35,0.0,1.4637275,0.18596686161152245,0.22455146028206271
8.45,0.0,1.4813627,0.1818024636023822,0.21990737597490473
8.549999999999999,0.0,1.498998,0.17775361973862375,0.21536882113339845
8.649999999999999,0.0,1.5166333,0.1738165904730577,0.21093331486980024
8.75,0.001,1.5342685,0.16998768700720226,0.20659834239891195
,,1.5519038,0.16626335132149794,0.2023614493927663
,,1.5695391,0.1626402396904749,0.198220324038123
,,1.5871743,0.15911506925688532,0.19417262436346144
,,1.6048096,0.15568465571393794,0.19021606610062963
,,1.6224449,0.15234602008094847,0.18634849914056767
,,1.6400802,0.14909619383932635,0.18256772085058762
,,1.6577154,0.1459324100472062,0.1788716843020364
,,1.6753507,0.1428519276012438,0.1752583168923163
,,1.692986,0.13985211609147707,0.17172559851016675
,,1.7106212,0.1369304972784656,0.16827162963164063
,,1.7282565,0.13408461710033587,0.16489448702568438
,,1.7458918,0.13131210908647178,0.16159229669621664
,,1.763527,0.12861076668031016,0.15836329747601202
,,1.7811624,0.12597836872620397,0.15520568497752377
,,1.7987976,0.12341283905846888,0.15211778524186778
,,1.8164328,0.12091214157381668,0.14909790310092255
,,1.8340682,0.11847429701055714,0.14614438727446707
,,1.8517034,0.11609745803350828,0.143255687201109
,,1.8693386,0.11377977316461121,0.14043023228401041
,,1.886974,0.11151947987068783,0.13766649274181963
,,1.9046092,0.10931489887231571,0.13496303277746727
,,1.9222444,0.1071643816335857,0.13231839756358915
,,1.9398798,0.10506631636316964,0.1297311701567394
,,1.957515,0.10301921837954607,0.1272000212693524
,,1.9751503,0.10102156525676126,0.12472358690493521
,,1.9927856,0.09907195570895627,0.12230060440852164
,,2.0104208,0.09716900554891686,0.11992979350614813
,,2.0280561,0.09531135913982697,0.11760990727668212
,,2.0456915,0.09349773381622248,0.11533976161230215
,,2.0633266,0.09172691051711603,0.11311821624107364
,,2.080962,0.08999762803528247,0.11094407066812731
,,2.0985973,0.08830875432027431,0.10881624359436386
,,2.1162324,0.08665917676748452,0.10673367924913313
,,2.1338677,0.08504774785101867,0.1046952650140372
,,2.151503,0.0834734472140707,0.10269999962218679
,,2.1691382,0.08193525824894307,0.10074690537273538
,,2.1867735,0.08043216101088543,0.09883495086446883
,,2.204409,0.0789632108591648,0.0969632087452588
,,2.222044,0.07752750196576774,0.09513077340657485
,,2.2396793,0.07612408779516819,0.09333668848157028
,,2.2573147,0.07475212768479043,0.09158009485708661
,,2.2749498,0.07341078668422854,0.08986015347527995
,,2.2925851,0.07209921919755596,0.08817597727565131
,,2.3102205,0.0708166497905614,0.08652677012922604
,,2.3278558,0.06956231164464197,0.08491173279455116
,,2.345491,0.06833547215781297,0.08333010704025771
,,2.3631263,0.06713538207985642,0.08178109004417183
,,2.3807616,0.06596135596674181,0.080263962166432
,,2.3983967,0.0648127323290367,0.07877802036546078
,,2.416032,0.06368882751544423,0.07732251938861989
,,2.4336674,0.06258901732158313,0.0758967918243693
,,2.4513025,0.06151269942787034,0.07450018556640368
,,2.4689379,0.06045923945172623,0.07313200853659468
,,2.4865732,0.05942807404889265,0.07179164152830901
,,2.5042083,0.058418654661938095,0.07047847944922118
,,2.5218437,0.057430401354241,0.06919187934415733
,,2.539479,0.05646279614747333,0.06793126650470971
,,2.5571141,0.055515344154395935,0.06669607924058367
,,2.5747495,0.054587505367325435,0.06548571998647035
,,2.5923848,0.053678817175160626,0.06429965511898693
,,2.61002,0.05278881476674571,0.06313736302431056
,,2.6276553,0.05191701294692747,0.06199828808849025
,,2.6452906,0.05106298128054049,0.06088193463126971
,,2.662926,0.050226286793215044,0.059787803410359684
,,2.680561,0.049406516734658006,0.058715421528486536
,,2.6981964,0.04860323854311025,0.057664284425109597
,,2.7158318,0.04781607457106522,0.05663394255327843
,,2.7334669,0.04704463517500972,0.05562395632605921
,,2.7511022,0.04628854130910613,0.054633856132265526
,,2.7687376,0.04554742347583902,0.05366322397667053
,,2.7863727,0.04482095036339738,0.05271165106125333
,,2.804008,0.04410873862278612,0.05177870011207568
,,2.8216434,0.04341048294039204,0.05086398230389938
,,2.8392785,0.04272584541832738,0.049967117307234424
,,2.8569138,0.04205450979851788,0.049087697779852967
,,2.8745492,0.04139617066507267,0.04822536187454672
,,2.8921843,0.04075053010269814,0.047379755594749974
,,2.9098196,0.04011728008951689,0.046550499314292566
,,2.927455,0.03949614550125587,0.04573725614638882
,,2.9450903,0.03888684723744657,0.04493968578331664
,,2.9627254,0.03828913085939572,0.04415746630839826
,,2.9803607,0.037702717127234865,0.04339025190315741
,,2.997996,0.03712735027321605,0.04263773609772897
,,3.0156312,0.03656280184988501,0.041899618961509795
,,3.0332665,0.03600879822206269,0.04117557787632149
,,3.050902,0.03546512292326522,0.040465327225095486
,,3.068537,0.03493155064730044,0.03976858744137749
,,3.0861723,0.03440784666609019,0.03908505741988096
,,3.1038077,0.033893790170797744,0.03841447086320797
,,3.1214428,0.03338918535191604,0.03775656707473887
,,3.1390781,0.032893807189020366,0.03711106490604441
,,3.1567135,0.03240745679854433,0.03647771596660695
,,3.1743486,0.031929952593254096,0.03585627705245095
,,3.191984,0.031461091027568125,0.03524648553661003
,,3.2096193,0.031000680708808372,0.034648109633102386
,,3.2272544,0.030548559318088912,0.03406092236090668
,,3.2448897,0.030104524841739345,0.0334846782899218
,,3.262525,0.029668417162047097,0.032919161037735664
,,3.2801604,0.02924006557794748,0.03236415124194608
,,3.2977955,0.028819311353096944,0.0318194417464618
,,3.3154309,0.0284059873202942,0.03128480816457313
,,3.3330662,0.027999930740159003,0.030760052943559626
,,3.3507013,0.0276010110252109,0.03024498255754936
,,3.3683367,0.027209055057274573,0.02973938710756055
,,3.385972,0.0268239276941451,0.02924308199105129
,,3.4036071,0.026445491125438095,0.02875588634133922
,,3.4212425,0.026073594246006082,0.02827760373084366
,,3.4388778,0.025708116547764247,0.027808061587956328
,,3.456513,0.02534892398638828,0.027347090808436978
,,3.4741483,0.024995875143190235,0.026894507496580868
,,3.4917836,0.024648857937849083,0.026450150262562793
,,3.5094187,0.02430775221051917,0.02601386093609227
,,3.527054,0.023972420309133192,0.025585467284440996
,,3.5446894,0.023642757967316012,0.025164818314836867
,,3.5623248,0.023318651438817454,0.024751760491537305
,,3.5799599,0.022999991015324663,0.02434614904179579
,,3.5975952,0.022686664811284667,0.023947826043451886
,,3.6152306,0.022378558384337888,0.02355665324746194
,,3.6328657,0.022075583660552095,0.023172495117181047
,,3.650501,0.02177762636860166,0.022795203609757776
,,3.6681364,0.021484593202152066,0.02242464926431384
,,3.6857715,0.021196388121050458,0.022060705142014858
,,3.7034068,0.020912913065369115,0.02170323240757497
,,3.7210422,0.020634071710851156,0.021352109783150035
,,3.7386773,0.02035978764009466,0.021007218336911923
,,3.7563126,0.02008995991297043,0.02066842781871588
,,3.773948,0.019824506901430155,0.020335624573484843
,,3.791583,0.019563348581485635,0.020008697129309614
,,3.8092184,0.019306390090636373,0.01968752324420597
,,3.8268538,0.01905355932916104,0.01937199636690988
,,3.8444889,0.018804781335618935,0.019062011978605693
,,3.8621242,0.018559970917540018,0.018757455310380165
,,3.8797596,0.018319056447251257,0.018458226433886307
,,3.897395,0.018081962537877853,0.01816422337381128
,,3.91503,0.017848624492849623,0.017875350157438154
,,3.9326653,0.017618959743349923,0.017591501213931944
,,3.9503007,0.01739290655114496,0.01731258475767359
,,3.9679358,0.017170396525931265,0.017038510725724355
,,3.9855711,0.01695136346864188,0.016769179916879068
,,4.0032063,0.01673574658474179,0.016504509725186033
,,4.0208416,0.016523474762453517,0.01624440496201848
,,4.038477,0.0163144888794335,0.01598878301969118
,,4.0561123,0.01610872998917136,0.015737559456269458
,,4.0737476,0.01590613666977054,0.015490651565303711
,,4.091383,0.015706655992439967,0.01524797833702871
,,4.109018,0.015510234226990093,0.015009466814250192
,,4.126653,0.015316802718592558,0.014775026371192178
,,4.1442885,0.01512631723545267,0.014544587369613454
,,4.161924,0.014938718639486983,0.014318075216865187
,,4.179559,0.014753959358648044,0.014095416836593261
,,4.1971946,0.014571989287794854,0.013876540635220612
,,4.2148294,0.01439275757206554,0.013661382237434759
,,4.232465,0.014216209534535843,0.013449861283848157
,,4.2501,0.014042303071817367,0.013241916303628438
,,4.2677355,0.01387099194970721,0.013037481314833652
,,4.285371,0.013702224388457258,0.012836491662341484
,,4.303006,0.013535962486635689,0.012638883988846777
,,4.3206415,0.013372156319358845,0.012444596206545479
,,4.3382764,0.013210774118445448,0.012253572591141158
,,4.3559117,0.013051758534862033,0.012065743182523174
,,4.373547,0.0128950732255296,0.011881054747030545
,,4.3911824,0.012740681029045749,0.01169945000479971
,,4.408818,0.012588539428296627,0.01152087281359
,,4.426453,0.012438609747358552,0.011345268144235473
,,4.444088,0.01229086124535616,0.011172586686903085
,,4.4617233,0.01214524221806688,0.0110027662299643
,,4.4793587,0.012001726310759214,0.010835759650250663
,,4.496994,0.011860274753608182,0.010671516136639702
,,4.5146294,0.011720849566284114,0.010509985876662253
,,4.5322647,0.01158342193864147,0.01035112003518608
,,4.5498996,0.011447959143440052,0.010194874923425506
,,4.567535,0.011314417237693754,0.010041195150412947
,,4.5851703,0.011182773168435836,0.009890038949912017
,,4.6028056,0.011052992185514603,0.00974136119262113
,,4.620441,0.01092504290744921,0.009595117627142522
,,4.6380763,0.010798894537421626,0.009451264861443778
,,4.6557117,0.010674519465641897,0.009309760344742764
,,4.6733465,0.010551889030340504,0.009170566082730185
,,4.690982,0.010430966747087229,0.009033633627860888
,,4.708617,0.010311730289668192,0.008898926643207261
,,4.7262526,0.010194149024900089,0.008766405769931691
,,4.743888,0.010078200407859651,0.008636032405871538
,,4.7615232,0.009963852341677775,0.008507768689756423
,,4.779158,0.009851084175215501,0.008381580870141759
,,4.7967935,0.009739865333847178,0.008257425698321927
,,4.814429,0.009630171190971126,0.008135270884409018
,,4.832064,0.009521976591470294,0.008015081379849999
,,4.8496995,0.009415259192314526,0.007896822803242855
,,4.867335,0.009309997012424888,0.00778046142656522
,,4.8849697,0.009206164709088947,0.007665967232662745
,,4.902605,0.009103734753531318,0.007553301569183322
,,4.9202404,0.009002689645624208,0.007442435709550078
,,4.9378757,0.008903006732553386,0.007333338407567874
,,4.955511,0.00880466377240301,0.007225979006030952
,,4.9731464,0.008707638926079071,0.007120327424688991
,,4.990782,0.008611912930572212,0.0070163541484789165
,,5.0084167,0.008517465478902128,0.006914032960684261
,,5.026052,0.00842427420059581,0.006813329909559623
,,5.0436873,0.008332317434106033,0.006714219896422448
,,5.0613227,0.008241581545064634,0.006616675554361775
,,5.078958,0.00815204261446714,0.006520670026584936
,,5.0965934,0.00806368341969631,0.006426176956117026
,,5.1142282,0.007976487751171112,0.006333172970633849
,,5.1318636,0.007890435397437051,0.0062416276538004075
,,5.149499,0.007805506727571304,0.006151518623259482
,,5.1671343,0.0077216877217051675,0.00606282142270621
,,5.1847696,0.0076389605954733635,0.005975512047418912
,,5.202405,0.0075573059293345905,0.005889566935230496
,,5.22004,0.0074767131048174285,0.0058049652273529425
,,5.237675,0.007397159954890518,0.005721679645756716
,,5.2553105,0.007318632518290352,0.005639690209295319
,,5.272946,0.007241114483382509,0.005558975039556459
,,5.290581,0.0071645916920331275,0.005479512658375944
,,5.3082166,0.007089048353723459,0.005401281979913389
,,5.325852,0.007014470788144106,0.005324262302897246
,,5.343487,0.006940846141930674,0.005248435337438393
,,5.361122,0.006868154502964001,0.005173777028602275
,,5.3787575,0.006796385359019164,0.005100269850246954
,,5.396393,0.006725525933743251,0.0050278945650716
,,5.414028,0.006655560141076269,0.004956632283978032
,,5.4316635,0.006586473944092377,0.004886464459253676
,,5.4492984,0.006518259281654034,0.004817374731658718
,,5.4669337,0.006450897908341075,0.004749341480475872
,,5.484569,0.006384380423835206,0.004682349025280216
,,5.5022044,0.006318691939172681,0.004616380118555745
,,5.51984,0.006253821174650991,0.0045514178221838075
,,5.537475,0.006189757017256242,0.004487445501442843
,,5.5551105,0.006126486887240101,0.004424446819133675
,,5.5727453,0.006064002175217326,0.004362407394536187
,,5.5903807,0.00600228479820894,0.004301308113687509
,,5.608016,0.005941328153734048,0.004241135188299991
,,5.6256514,0.00588112042957306,0.004181873414923467
,,5.6432867,0.005821651578631026,0.004123507860043646
,,5.660922,0.0057629086060245315,0.0040660238549036715
,,5.678557,0.005704885381955614,0.0040094085096856755
,,5.6961923,0.0056475652449126945,0.0039536446086585655
,,5.7138276,0.005590942376270163,0.003898719789826934
,,5.731463,0.005535006019392735,0.0038446203937805064
,,5.7490983,0.005479747084012516,0.0037913330015348027
,,5.7667336,0.005425153673532052,0.0037388444299608936
,,5.7843685,0.005371220387238487,0.0036871431147747357
,,5.802004,0.005317931855180538,0.0036362135355537616
,,5.819639,0.00526528438688098,0.0035860445987763866
,,5.8372746,0.00521326530341357,0.003536624020870195
,,5.85491,0.005161867817939335,0.0034879397326315377
,,5.8725452,0.005111082422295465,0.0034399798751872275
,,5.8901806,0.005060899770715924,0.0033927327960382313
,,5.9078155,0.0050113151945376895,0.0033461882943416022
,,5.925451,0.004962314666846939,0.0033003326019719593
,,5.943086,0.004913893766001851,0.003255155930570798
,,5.9607215,0.0048660436651400485,0.003210647415145019
,,5.978357,0.004818755687527623,0.003166796378462617
,,5.995992,0.004772022617936185,0.0031235923275520472
,,6.013627,0.004725839019447539,0.0030810260927238383
,,6.0312624,0.004680193212971216,0.0030390852375959962
,,6.0488977,0.0046350787250618,0.002997760961194453
,,6.066533,0.004590490068085078,0.002957043473962244
,,6.0841684,0.004546419285292049,0.0029169231541245604
,,6.101804,0.004502858554475882,0.0028773905445878293
,,6.1194386,0.004459803011224896,0.002838437395435187
,,6.137074,0.0044172431052573015,0.0028000524635385772
,,6.1547093,0.004375172944080547,0.002762227828899095
,,6.1723447,0.00433358757714211,0.0027249546633495107
,,6.18998,0.0042924773038727744,0.002688224288799031
,,6.2076154,0.0042518385689585825,0.002652028174483424
,,6.2252507,0.004211663103767325,0.002616357934269388
,,6.2428856,0.004171947792858318,0.002581206267569058
,,6.260521,0.00413268160487532,0.0025465631688524402
,,6.2781563,0.004093862752693725,0.002512421627669575
,,6.2957916,0.004055482244483923,0.002478773810495627
,,6.313427,0.004017535800721897,0.0024456120157326186
,,6.3310623,0.003980018055355598,0.002412928671315895
,,6.348697,0.003942922897485799,0.0023807171970464556
,,6.3663325,0.0039062445352199588,0.0023489685311338018
,,6.383968,0.00386997704669403,0.0023176763535261396
,,6.401603,0.003834115400191452,0.0022868335872734897
,,6.4192386,0.003798653553553894,0.002256433273673118
,,6.436874,0.0037635877024780346,0.0022264685701420656
,,6.454509,0.003728913288133591,0.002196933541003455
,,6.472144,0.003694621831671312,0.002167819972620841
,,6.4897795,0.003660711066700927,0.0021391221627891344
,,6.507415,0.003627175337942156,0.0021108337129371333
,,6.52505,0.0035940090840879944,0.0020829483305766063
,,6.5426855,0.003561207854259983,0.002055459827409278
,,6.560321,0.003528768265724827,0.0020283621174701904
,,6.5779557,0.003496685210474527,0.0020016499324402755
,,6.595591,0.0034649519120250848,0.0019753159411583653
,,6.6132264,0.0034335654374047678,0.0019493550813271426
,,6.6308618,0.0034025226198888116,0.0019237616584458722
,,6.648497,0.00337181643351321,0.0018985300715828664
,,6.6661325,0.003341443849087943,0.0018736548117214674
,,6.6837673,0.0033114020946018383,0.0018491311185489026
,,6.7014027,0.0032816848644703226,0.0018249523359462976
,,6.719038,0.003252287618025006,0.0018011138888540316
,,6.7366734,0.0032232084528592544,0.0017776106199925035
,,6.7543087,0.003194441754075899,0.0017544374561859867
,,6.771944,0.003165983849591569,0.0017315894068878068
,,6.7895794,0.00313783111411731,0.0017090615627333055
,,6.8072143,0.00310998018636329,0.0016868496904961492
,,6.8248496,0.003082426197594792,0.0016649478378552313
,,6.842485,0.003055165010453122,0.0016433519354159135
,,6.8601203,0.003028194987811067,0.0016220573846052154
,,6.8777556,0.0030015109759444643,0.001601059661194384
,,6.895391,0.0029751096572655546,0.0015803543140071252
,,6.913026,0.002948988821972619,0.0015599375118565235
,,6.930661,0.002923143094270762,0.001539803841869749
,,6.9482965,0.002897569505773371,0.0015199496204470764
,,6.965932,0.0028722649220313456,0.0015003706761773442
,,6.983567,0.002847225411368103,0.001481062904594992
,,7.0012026,0.0028224495962356705,0.0014620222670258536
,,7.0188375,0.002797932981674808,0.0014432452936509476
,,7.036473,0.002773671405991027,0.0014247270586503838
,,7.054108,0.002749662965781677,0.0014064642252676106
,,7.0717435,0.0027259047716993302,0.0013884530068709114
,,7.089379,0.0027023923727084362,0.0013706896771608554
,,7.107014,0.0026791245722126624,0.0013531705691380135
,,7.1246495,0.002656097013099548,0.001335892074089632
,,7.1422844,0.002633308718749815,0.0013188510982002108
,,7.1599197,0.002610753520651432,0.0013020432248850328
,,7.177555,0.0025884312909802403,0.001285465478361506
,,7.1951904,0.0025663386338672287,0.0012691144732948699
,,7.212826,0.0025444714513572575,0.0012529868778418315
,,7.230461,0.0025228287291335473,0.001237079412743364
,,7.248096,0.002501408110754679,0.0012213892717831284
,,7.2657313,0.0024802045538156194,0.0012059124297799598
,,7.2833667,0.002459217284257591,0.0011906461871171229
,,7.301002,0.002438443158616692,0.001175587466124345
,,7.3186374,0.0024178798083169997,0.0011607332374207122
,,7.3362727,0.0023975248933072895,0.0011460805191017373
,,7.3539076,0.0023773755426941263,0.0011316267641042464
,,7.371543,0.002357429886157468,0.0011173683015175575
,,7.3891783,0.002337685120114396,0.0011033026806260993
,,7.4068136,0.002318137635677611,0.0010894271015898824
,,7.424449,0.0022987880450098183,0.0010757388081952001
,,7.4420843,0.0022796314071518277,0.0010622350871255907
,,7.4597197,0.002260665616719128,0.0010489132672458334
,,7.4773545,0.0022418914441987344,0.0010357710718562924
,,7.49499,0.0022233024543185484,0.0010228052014295225
,,7.512625,0.002204899458420247,0.001010013464973413
,,7.5302606,0.0021866777709540056,0.0009973933531691188
,,7.547896,0.0021686380668404274,0.0009849423954862908
,,7.5655313,0.002150777051729512,0.0009726581595403236
,,7.583166,0.0021330916270934247,0.0009605385759676332
,,7.6008015,0.0021155809232887967,0.0009485806314311203
,,7.618437,0.002098243183699417,0.0009367823341566603
,,7.636072,0.0020810752709221787,0.0009251413981390261
,,7.6537075,0.0020640766226883264,0.0009136555724717999
,,7.671343,0.002047244163211083,0.0009023226407699064
,,7.6889777,0.00203057624020391,0.0008911407209371818
,,7.706613,0.0020140708429020175,0.000880107059281323
,,7.7242484,0.001997726361313758,0.0008692198439969976
,,7.7418838,0.001981541078295556,0.0008584769912094043
,,7.759519,0.001965512091928001,0.0008478764488264972
,,7.7771544,0.0019496389464691952,0.0008374161960197313
,,7.79479,0.001933919983361715,0.0008270942427139069
,,7.8124247,0.0019183536802562758,0.0008169089026661409
,,7.83006,0.0019029358403714336,0.0008068576950439578
,,7.8476954,0.0018876673544214982,0.0007969389962990942
,,7.8653307,0.0018725466384827273,0.000787150934442941
,,7.882966,0.0018575698357555955,0.0007774916658197439
,,7.9006014,0.0018427365847850565,0.0007679593746474628
,,7.9182363,0.001828045489475423,0.0007585525252460817
,,7.9358716,0.001813494839473867,0.0007492688475624893
,,7.953507,0.0017990832738413373,0.0007401068627995658
,,7.9711423,0.0017848082316743947,0.0007310648622349576
,,7.9887776,0.0017706693950876211,0.0007221411628407839
,,8.0064125,0.0017566643559526769,0.0007133343434394844
,,8.024048,0.0017427926024536648,0.0007046422949319675
,,8.041683,0.0017290517746331574,0.0006960636486212963
,,8.059319,0.0017154405197993916,0.0006875968201919436
,,8.076954,0.001701957500397134,0.0006792402490250303
,,8.094589,0.0016886013938249146,0.0006709923978190864
,,8.112225,0.0016753708922546326,0.0006628517522172944
,,8.12986,0.001662264702453575,0.0006548168204411189
,,8.147495,0.001649280515406924,0.0006468861329301653
,,8.165131,0.001636418111112929,0.000639058241988201
,,8.182766,0.0016236762388998009,0.0006313317214351904
,,8.2004,0.0016110538493635672,0.0006237055760120793
,,8.218036,0.001598548341078547,0.0006161775967632971
,,8.235671,0.0015861587146697713,0.0006087468351422764
,,8.253306,0.0015738837945967771,0.0006014119476698528
,,8.270942,0.001561722418232678,0.0005941716107299352
,,8.288577,0.0015496734357111136,0.0005870245202554794
,,8.306212,0.001537736677450258,0.0005799693914197714
,,8.323848,0.0015259090766402497,0.0005730049583329232
,,8.341483,0.0015141904951908752,0.0005661299737434662
,,8.359118,0.0015025798327860831,0.0005593432087449919
,,8.376754,0.0014910760011342446,0.0005526434524877054
,,8.394389,0.0014796769889223484,0.0005460295118948331
,,8.4120245,0.0014683817506655253,0.0005395002113837798
,,8.429659,0.0014571912613633138,0.0005330547389288677
,,8.447294,0.0014461013812964386,0.0005266912560219536
,,8.46493,0.0014351131032347135,0.0005204089887557323
,,8.482565,0.0014242245042096913,0.0005142068288272649
,,8.5002,0.0014134345941926771,0.0005080836841020474
,,8.517836,0.00140274239380106,0.0005020384783619838
,,8.535471,0.0013921469341748901,0.0004960701510575519
,,8.553106,0.0013816472568550246,0.0004901776570640891
,,8.570742,0.001371242413662789,0.00048435996644212816
,,8.588377,0.0013609314665811796,0.0004786160642017012
,,8.606012,0.0013507126261140911,0.0004729449500705528
,,8.623648,0.0013405858473362418,0.0004673456382661904
,,8.641283,0.0013305493719030558,0.0004618171572716982
,,8.658917,0.001320604152247721,0.0004563588429306678
,,8.676553,0.0013107464740728322,0.00045096916126644005
,,8.694188,0.0013009764713041749,0.000445647479318038
,,8.711823,0.0012912941175804433,0.00044039288046137043
,,8.729459,0.001281697729638428,0.00043520446127125575
,,8.747094,0.001272187288142184,0.0004300813313185003
,,8.7647295,0.001262760327849757,0.0004250226129702984
,,8.782365,0.001253416852396282,0.0004200274411939008
,,8.8,0.0012441560521119287,0.0004150949633635067


==> figures/histograms/03_Cn2_1.5e-14_waveprop_power_in_fiber_HG00_modeLP01.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.05,1.343,0.0,0.0,0.0
0.15,1.047,0.041496933,1.7260434585127555,1.3682249837886717
0.25,0.911,0.082993865,1.7965196464489395,1.236777774705289
0.35000000000000003,0.736,0.124490805,1.6272734264167457,1.1276376207285466
0.45,0.641,0.16598773,1.436099179407619,1.0345321059171915
0.5499999999999999,0.609,0.20748468,1.2632429409623223,0.953692935089898
0.65,0.414,0.24898161,1.114705265539495,0.8826130773996763
0.75,0.41,0.29047853,0.9886442757821166,0.8195103756900195
0.85,0.359,0.33197546,0.8816761958416676,0.7630589599205004
0.95,0.314,0.37347242,0.7905187887570465,0.712239090736254
1.05,0.3,0.41496935,0.7123765817019326,0.6662463042686371
1.1500000000000001,0.248,0.4564663,0.6449668328316445,0.6244328672439268
1.2500000000000002,0.209,0.49796322,0.586451040096376,0.5862687175605217
1.3499999999999999,0.211,0.5394601,0.5353517162876846,0.5513141229886231
1.45,0.175,0.58095706,0.49047787764542816,0.5191999595386979
1.5499999999999998,0.182,0.622454,0.4508645688040953,0.4896134146087626
1.65,0.146,0.6639509,0.4157248754506919,0.4622870217863404
1.75,0.126,0.7054479,0.38441276479285347,0.4369903351118526
1.8499999999999999,0.131,0.74694484,0.3563944641875854,0.41352360288000434
1.95,0.112,0.7884418,0.33122583180159615,0.391712449274971
2.05,0.098,0.8299387,0.30853512414568524,0.37140395080341887
2.15,0.089,0.87143564,0.28800930728207796,0.3524633132575207
2.25,0.08,0.9129326,0.26938328004809636,0.3347711948736195
2.35,0.085,0.9544295,0.25243134044613097,0.3182215060345205
2.45,0.073,0.99592644,0.23696035340974833,0.302719586229061
2.55,0.056,1.0374234,0.2228042669069086,0.2881806825912503
2.65,0.051,1.0789202,0.20981968945321564,0.27452869067848606
2.75,0.059,1.1204172,0.19788218820795941,0.2616949789906259
2.85,0.045,1.1619141,0.18688352353387155,0.24961767743190172
2.95,0.05,1.2034111,0.17672896371851757,0.23824061831281637
3.05,0.051,1.244908,0.1673355222018083,0.22751294083338308
3.15,0.052,1.286405,0.15863004921094093,0.21738824776073126
3.25,0.041,1.3279018,0.15054804674730002,0.20782434922423634
3.35,0.035,1.3693988,0.14303229931873687,0.19878259176719848
3.45,0.031,1.4108958,0.13603204479516376,0.19022767275292216
3.55,0.023,1.4523927,0.12950206553182664,0.1821272170892156
3.65,0.038,1.4938897,0.12340192132935462,0.174451419773591
3.75,0.024,1.5353866,0.11769547089778919,0.16717294667913288
3.85,0.025,1.5768836,0.11235021649160691,0.1602665287861564
3.95,0.02,1.6183804,0.10733698162618494,0.15370892681940126
4.05,0.023,1.6598774,0.10262940662925701,0.14747859183483714
4.15,0.01,1.7013743,0.0982037253248574,0.1415556555165052
4.25,0.017,1.7428713,0.09403837954400646,0.13592164322311945
4.35,0.011,1.7843682,0.09011386766799961,0.13055948192041072
4.45,0.012,1.8258651,0.08641240789406443,0.1254532552751937
4.55,0.017,1.867362,0.08291787192120731,0.12058822356613681
4.65,0.022,1.908859,0.07961549884724475,0.11595061289989275
4.75,0.016,1.9503559,0.07649186016932645,0.111527643084703
4.8500000000000005,0.013,1.9918529,0.07353461893518268,0.1073073448493548
4.95,0.011,2.0333498,0.0707325136659004,0.10327859281604644
5.05,0.009,2.0748467,0.06807517938630833,0.09943094593527993
5.15,0.013,2.1163437,0.06555311671389996,0.09575467318768033
5.25,0.004,2.1578405,0.06315758364250841,0.0922406749331297
5.3500000000000005,0.01,2.1993375,0.06088049147665907,0.08888036793996935
5.45,0.009,2.2408345,0.058714412669305584,0.08566576357491218
5.55,0.01,2.2823315,0.056652480184744315,0.08258934700320106
5.65,0.007,2.3238282,0.05468834924783325,0.07964407856362489
5.75,0.007,2.3653252,0.052816113094615244,0.07682329402066089
5.8500000000000005,0.009,2.4068222,0.051030330545020965,0.0741207759432339
5.95,0.006,2.4483192,0.049325936440760415,0.0715306576771341
6.05,0.004,2.489816,0.047698244723807876,0.06904742920821198
6.15,0.004,2.531313,0.04614286087047084,0.06666585733827027
6.25,0.004,2.57281,0.04465572505976832,0.0643810497135193
6.3500000000000005,0.006,2.614307,0.043233049310612844,0.062188377322692064
6.45,0.002,2.6558037,0.04187129987386558,0.06008348258840199
6.55,0.006,2.6973007,0.04056716594521687,0.05806221456584183
6.65,0.006,2.7387977,0.03931756788426305,0.05612068580737734
6.75,0.002,2.7802947,0.03811962305199986,0.05425520901429465
6.8500000000000005,0.001,2.8217916,0.036970632825132424,0.05246229594551827
6.95,0.001,2.8632884,0.035868074764706784,0.05073865467094636
7.05,0.004,2.9047854,0.03480956469326136,0.04908113879768103
7.15,0.003,2.9462824,0.03379289159517298,0.04748679612267486
7.25,0.005,2.9877794,0.03281595879446384,0.04595281866034051
7.3500000000000005,0.004,3.0292761,0.03187682022864341,0.0444765517744465
7.45,0.003,3.0707731,0.030973614094287873,0.04305545193640701
7.55,0.003,3.11227,0.030104617452758713,0.041687129537245175
7.65,0.003,3.153767,0.0292681908227865,0.04036930713327835
7.75,0.003,3.1952639,0.02846280107773777,0.03909982824021984
7.8500000000000005,0.005,3.2367609,0.027686986844305924,0.03787662189226359
7.95,0.003,3.2782578,0.026939385398207526,0.03669774027165365
8.049999999999999,0.002,3.3197548,0.026218703192579497,0.03556132355274165
8.149999999999999,0.001,3.3612516,0.02552372625880515,0.03446560816560364
8.25,0.001,3.4027486,0.024853290452434895,0.03340889684254017
8.35,0.001,3.4442456,0.02420630661181355,0.032389591686104564
8.45,0.002,3.4857426,0.023581748625999894,0.03140616436976849
8.549999999999999,0.001,3.5272393,0.022978636373981943,0.030457163782868838
8.649999999999999,0.001,3.5687363,0.02239603682268324,0.029541190551957662
8.75,0.002,3.6102333,0.02183307987303806,0.028656926112573953
8.85,0.001,3.6517303,0.02128892973335181,0.027803107300464328
8.95,0.003,3.693227,0.020762798217777063,0.026978533351859926
9.049999999999999,0.001,3.734724,0.020253936544666125,0.026182044107915078
9.149999999999999,0.002,3.776221,0.019761629323656486,0.02541254559449932
9.25,0.002,3.817718,0.019285201936716012,0.024668988242690006
9.35,0.0,3.8592148,0.01882401490601178,0.023950373254622234
9.45,0.002,3.9007118,0.018377449094000423,0.023255733864157902
9.549999999999999,0.002,3.9422088,0.01794492788107578,0.022584157869028954
9.65,0.001,3.9837058,0.01752589412872874,0.021934768873840858
9.75,0.001,4.0252028,0.01711982345841302,0.0213067285034044
9.85,0.002,4.0666995,0.016726210568142687,0.020699237960822313
9.95,0.001,4.1081963,0.01634458045099391,0.020111525735888196
10.049999999999999,0.0,4.1496935,0.015974465629029214,0.01954285026160188
10.15,0.0,4.1911902,0.015615441364445677,0.018992520583031552
10.25,0.0,4.2326875,0.01526708198032642,0.018459849646029286
10.35,0.001,4.274184,0.014929000913636322,0.017944203510479796
10.45,0.0,4.315681,0.014600811252239183,0.017444956656520943
10.549999999999999,0.002,4.357178,0.014282149282566175,0.016961509929418028
10.65,0.0,4.398675,0.013972675451411874,0.016493305157986946
10.75,0.0,4.440172,0.01367204937898803,0.016039785568650936
10.85,0.0,4.481669,0.013379965509788875,0.015600437779472266
10.95,0.0,4.5231657,0.013096111559566418,0.015174753876203262
11.049999999999999,0.0,4.564663,0.01282019835560601,0.014762246785555898
11.15,0.0,4.6061597,0.0125519522315505,0.0143624628706567
11.25,0.0,4.6476564,0.012291102415043996,0.01397495262775661
11.35,0.0,4.6891537,0.012037394806783229,0.013599284714421803
11.45,0.001,4.7306504,0.011790586946679574,0.013235057479609015
11.549999999999999,0.0,4.7721477,0.011550441004082519,0.012881868328007015
11.65,0.0,4.8136444,0.011316736691760245,0.012539346514941943
11.75,0.001,4.855141,0.011089256848214582,0.012207123744610988
11.85,0.0,4.8966384,0.010867790882448202,0.011884846237552593
11.95,0.0,4.938135,0.010652144637233121,0.011572184698307883
12.049999999999999,0.002,4.979632,0.01044212457343212,0.0112688115221628
12.15,0.0,5.021129,0.010237546172027564,0.010974411833649396
12.25,0.0,5.062626,0.01003823798232243,0.010688692629582164
12.35,0.001,5.104123,0.009844026045771486,0.01041135884710713
12.45,0.0,5.14562,0.009654751373663733,0.010142139168309729
12.549999999999999,0.0,5.1871166,0.009470254775107878,0.009880763016516641
12.65,0.001,5.228614,0.009290386022643283,0.009626970089860815
12.75,0.0,5.2701106,0.00911500276490706,0.009380518292081894
12.85,0.0,5.3116074,0.008943963649443982,0.009141165845884026
12.95,0.0,5.3531046,0.008777132400826518,0.008908680034005825
13.049999999999999,0.0,5.3946013,0.008614384290714629,0.008682844488555365
13.15,0.0,5.4360986,0.008455591462099475,0.008463440339715364
13.25,0.0,5.4775953,0.008300636367174891,0.008250266661803042
13.35,0.001,5.519092,0.008149403268714344,0.008043122328356495
13.45,0.0,5.5605893,0.008001777669333566,0.007841813590231055
13.549999999999999,0.0,5.602086,0.007857656501054489,0.007646160419452152
13.65,0.001,5.6435833,0.00771693339847314,0.0074559802074167306
13.75,0.001,5.68508,0.007579510865124868,0.007271105501151818
13.85,0.0,5.726577,0.007445291390481107,0.00709136830014414
13.95,0.0,5.768074,0.007314179477431273,0.0069166066411368915
14.049999999999999,0.0,5.809571,0.007186090918723326,0.006746670130270745
14.15,0.0,5.8510675,0.007060936161972528,0.006581407680079094
14.25,0.0,5.892565,0.0069386298885871734,0.006420673568346347
14.35,0.0,5.9340615,0.006819093655339776,0.006264332538788337
14.45,0.0,5.9755588,0.006702248119724342,0.006112246808061147
14.549999999999999,0.0,6.0170555,0.006588020974921812,0.005964290263149765
14.65,0.0,6.0585523,0.006476335966932346,0.005820335931190829
14.75,0.0,6.1000495,0.006367122760065987,0.005680261262453575
14.85,0.0,6.1415462,0.006260315823445064,0.005543952592251443
14.95,0.0,6.183043,0.00615584794857055,0.0054112953324111125
15.049999999999999,0.0,6.22454,0.00605365515450583,0.005282178842119639
15.15,0.0,6.266037,0.005953676822642779,0.0051565005493636315
15.25,0.0,6.307534,0.005855851315559089,0.005034155528903544
15.35,0.0,6.349031,0.005760122775424397,0.004915047931733372
15.45,0.0,6.3905277,0.005666436725699819,0.004799080923885846
15.549999999999999,0.0,6.432025,0.005574735259538308,0.004686160947428453
15.65,0.0,6.4735217,0.005484969521596362,0.004576201336491025
15.75,0.0,6.5150185,0.005397086883795815,0.004469114423995214
15.85,0.0,6.5565157,0.005311039258001247,0.004364815477718875
15.95,0.0,6.5980124,0.005226779186973828,0.004263226046207368
16.05,0.0,6.6395097,0.005144259105177563,0.0041642655500448164
16.150000000000002,0.0,6.6810064,0.005063437142363344,0.004067860531845026
16.25,0.0,6.722503,0.00498426781959723,0.00397393653098552
16.35,0.0,6.7640004,0.004906708854679389,0.0038824215374599876
16.450000000000003,0.0,6.805497,0.004830722009155339,0.003793248935779311
16.55,0.0,6.846994,0.004756265535780702,0.0037063511173626587
16.650000000000002,0.0,6.888491,0.004683301557944214,0.003621662676722438
16.75,0.0,6.929988,0.0046117950877233044,0.0035391231399548415
16.85,0.0,6.971485,0.004541706570138398,0.003458670143829353
16.950000000000003,0.0,7.012982,0.004473003906086843,0.003380246958951014
17.05,0.0,7.0544786,0.004405652435535312,0.0033037958930762254
17.150000000000002,0.0,7.095976,0.0043396176742769126,0.003229261103856737
17.25,0.0,7.1374726,0.0042748702163194745,0.0031565910059410097
17.35,0.0,7.17897,0.00421137709064584,0.0030857322710771237
17.450000000000003,0.0,7.2204666,0.004149109742518504,0.003016636455439364
17.55,0.0,7.2619634,0.0040880372139076426,0.0029492541940272926
17.650000000000002,0.0,7.3034606,0.004028132493705366,0.0028835376802375683
17.75,0.0,7.3449574,0.0039693670290575425,0.0028194427928393564
17.85,0.0,7.386454,0.0039117145197881545,0.002756924517982029
17.950000000000003,0.0,7.4279513,0.0038551493649438776,0.0026959392499610268
18.05,0.0,7.469448,0.003799644461858692,0.0026364467674956406
18.150000000000002,0.0,7.5109453,0.0037451768082350178,0.0025784053282101606
18.25,0.0,7.552442,0.0036917220822027695,0.0025217770985070786
18.35,0.0,7.593939,0.0036392559097123975,0.0024665234032882053
18.450000000000003,0.0,7.635436,0.0035877573514113397,0.0024126067595301114
18.55,0.0,7.676933,0.0035372025415311976,0.0023599926268678276
18.650000000000002,0.0,7.7184296,0.0034875730122378283,0.002308645655301086
18.75,0.0,7.759927,0.0034388440466467866,0.002258531575017814
18.85,0.0,7.8014235,0.0033909975438840578,0.0022096188252840408
18.950000000000003,0.0,7.842921,0.003344013691234862,0.002161874525926385
19.05,0.0,7.8844175,0.0032978739906294515,0.002115268944653553
19.150000000000002,0.0,7.9259143,0.0032525572586664005,0.0020697715932625994
19.250000000000004,0.0,7.9674115,0.003208047924872537,0.002025352902144334
19.349999999999998,0.0,8.008908,0.0031643263634769415,0.0019819856665171374
19.45,0.0,8.0504055,0.0031213764057750988,0.0019396414769785291
19.549999999999997,0.0,8.091902,0.003079181968362463,0.0018982951513378467
19.65,0.0,8.133399,0.003037723696406493,0.0018579189268017084
19.75,0.0,8.174896,0.0029969885745416273,0.0018184886407541449
19.849999999999998,0.0,8.2163925,0.0029569603289730417,0.0017799807590425489
19.95,0.0,8.25789,0.0029176232343516117,0.0017423697964551164
20.049999999999997,0.0,8.299387,0.002878962971456115,0.0017056336042524155
20.15,0.0,8.340884,0.002840964097381189,0.0016697497887779324
20.25,0.0,8.3823805,0.0028036152293629147,0.0016346973829804651
20.349999999999998,0.0,8.423878,0.0027668998447464297,0.0016004536237709402
20.45,0.0,8.465375,0.002730806085992463,0.0015669987659511367
20.549999999999997,0.0,8.506871,0.0026953223392181805,0.0015343135656830662
20.65,0.0,8.548368,0.002660432079029151,0.0015023770909848703
20.75,0.001,8.589866,0.002626126460339629,0.001471171211134014
,,8.631362,0.002592391560060057,0.001440678251147121
,,8.672859,0.002559217086953512,0.0014108789490957653
,,8.714356,0.0025265897324872433,0.0013817566449109294
,,8.755853,0.002494500555184849,0.0013532950931363717
,,8.79735,0.0024629359856710477,0.0013254765562834773
,,8.838847,0.0024318875604489344,0.0012982857150377989
,,8.880344,0.0024013447544362614,0.0012717070236829757
,,8.921841,0.002371296577302632,0.0012457259491027216
,,8.963338,0.002341733457274357,0.0012203265835873719
,,9.004835,0.0023126448975357406,0.0011954952147844099
,,9.046331,0.002284024375018117,0.0011712184638862882
,,9.087829,0.002255858290329065,0.0011474816592082044
,,9.129326,0.0022281414380216783,0.0011242721723041331
,,9.170822,0.0022008632387709275,0.0011015776789694255
,,9.212319,0.0021740153795879605,0.0010793846387630308
,,9.253817,0.0021475895195126504,0.001057681414001899
,,9.295313,0.002121578368622014,0.0010364566447222652
,,9.33681,0.0020959724056954796,0.001015697826609002
,,9.378307,0.0020707646991913577,0.000995394228279703
,,9.419804,0.002045947601668749,0.0009755353720460038
,,9.461301,0.0020215138525499308,0.0009561097032978059
,,9.502798,0.0019974553011707936,0.0009371073202971498
,,9.544295,0.001973765425738016,0.000918518130680341
,,9.585792,0.0019504372171615606,0.0009003327185704388
,,9.627289,0.0019274640420913053,0.0008825406746298689
,,9.668786,0.0019048391846871865,0.000865133096114271
,,9.710282,0.001882556854112044,0.000848101286252421
,,9.75178,0.0018606084877121768,0.0008314356129141727
,,9.793277,0.001838990137157166,0.0008151278502667079
,,9.834773,0.0018176948449282096,0.0007991699610673244
,,9.87627,0.0017967167986461445,0.0007835530272359043
,,9.917768,0.0017760500793966186,0.0007682694440358969
,,9.959264,0.0017556888899097913,0.000753311779519024
,,10.000761,0.0017356277857006747,0.0007386717720688724
,,10.042258,0.0017158612056670573,0.0007243423872103499
,,10.0837555,0.0016963842574218907,0.0007103164299742381
,,10.125252,0.0016771915901206795,0.0006965871993817023
,,10.166749,0.0016582774950946496,0.0006831472281641272
,,10.208246,0.0016396375525220273,0.0006699901708362094
,,10.2497425,0.0016212674182360727,0.0006571098231398557
,,10.29124,0.0016031610154283032,0.0006444992586816388
,,10.332737,0.0015853148817469003,0.000632152600389329
,,10.374233,0.001567723596411541,0.0006200641008569284
,,10.41573,0.0015503827558395375,0.0006082273320055742
,,10.457228,0.0015332884683626213,0.0005966368477474032
,,10.498724,0.0015164362596168564,0.0005852873211179497
,,10.540221,0.0014998213373685523,0.0005741727834215915
,,10.581718,0.001483440692320746,0.0005632881853571837
,,10.623215,0.001467289463538122,0.0005526285871259558
,,10.664712,0.001451363754932549,0.0005421884437790877
,,10.706209,0.0014356595175975928,0.0005319630715349211
,,10.747706,0.001420173267427939,0.0005219476595342476
,,10.789203,0.0014049017065113324,0.000512137737314798
,,10.8307,0.0013898406239918665,0.0005025282746245004
,,10.872197,0.0013749868612587108,0.0004931150309656586
,,10.913693,0.0013603367224918738,0.00048389385600877834
,,10.955191,0.0013458862326437397,0.00047486007127323093
,,10.996688,0.0013316324309221466,0.0004660097387501356
,,11.038184,0.0013175729749860018,0.00045733900347263957
,,11.079681,0.0013037029461686388,0.00044884351206322866
,,11.121179,0.0012900201295024236,0.0004405196056942072
,,11.162675,0.001276521776942775,0.00043236370205833015
,,11.204172,0.0012632043106546266,0.0004243717483996551
,,11.245669,0.0012500645518843698,0.00041654034370049723
,,11.287167,0.0012370998186915165,0.0004088659829004251
,,11.328663,0.001224308113136382,0.00040134541515055104
,,11.37016,0.001211685030770842,0.00039397495386170583
,,11.411657,0.0011992286836264622,0.0003867515115443595
,,11.453154,0.0011869366806784487,0.00037967206406466867
,,11.494651,0.0011748053434719825,0.00037273317578316004
,,11.536148,0.0011628334159811352,0.0003659319737434187
,,11.577644,0.0011510176136099396,0.0003592656434703232
,,11.619142,0.0011393549443066957,0.00035273098178466967
,,11.660639,0.0011278437540862424,0.00034632531418681705
,,11.702135,0.001116481417507,0.00034004602018595717
,,11.743632,0.0011052655778957237,0.00033389011204504007
,,11.78513,0.0010941937059184006,0.0003278550989419212
,,11.826626,0.0010832642791585097,0.0003219385399572874
,,11.868123,0.001072474103020571,0.00031613764712329324
,,11.90962,0.0010618212573522414,0.00031045009970064237
,,11.9511175,0.0010513037661536487,0.00030487349617843226
,,11.992614,0.0010409197682985979,0.000299405614623982
,,12.034111,0.001030666267357941,0.0002940439111605681
,,12.075608,0.0010205423993404946,0.00028878627253688056
,,12.117105,0.0010105459417757312,0.0002836306270739429
,,12.158602,0.0010006740314920121,0.0002785745987014003
,,12.200099,0.0009909254346828474,0.000273616216581363
,,12.241595,0.00098129848697647,0.0002687535483480476
,,12.2830925,0.0009717908862910104,0.0002639843737782616
,,12.32459,0.0009624010355622914,0.0002593068541161476
,,12.366086,0.0009531273602621322,0.00025471918622505066
,,12.407583,0.0009439672426401153,0.00025021929468871856
,,12.44908,0.0009349200231021591,0.00024580546330752574
,,12.490578,0.0009259832968125198,0.00024147591032914486
,,12.532074,0.000917156021125238,0.00023722899058276132
,,12.573571,0.0009084357242006348,0.0002330628060016827
,,12.615068,0.0008998214149710668,0.0002289757902438976
,,12.656565,0.0008913117051427446,0.00022496640677672957
,,12.698062,0.0008829046274806961,0.00022103287973955146
,,12.739559,0.0008745984536141752,0.00021717374588520522
,,12.781055,0.0008663922715463151,0.0002133875696054981
,,12.822553,0.0008582842040220506,0.00020967268875696563
,,12.86405,0.0008502729890935111,0.00020602773589290863
,,12.905546,0.0008423573818208752,0.0002024513692040175
,,12.947043,0.0008345355902336656,0.00019894203241007597
,,12.988541,0.0008268067953470996,0.00019549844712446674
,,13.030037,0.0008191690622756477,0.0001921193587511679
,,13.071534,0.000811621059212054,0.00018880330960325154
,,13.113031,0.0008041620208117167,0.00018554910412273221
,,13.154529,0.0007967903989531281,0.00018235549613000363
,,13.196025,0.0007895050932340754,0.0001792213379210782
,,13.237522,0.0007823041327953885,0.0001761452928806193
,,13.279019,0.0007751875347880066,0.00017312626699863737
,,13.320516,0.0007681531825363974,0.00017016318627881874
,,13.362013,0.0007612002416570076,0.0001672547977522349
,,13.40351,0.0007543273557761227,0.0001644000774520186
,,13.445006,0.0007475338799230758,0.00016159802000799634
,,13.486504,0.0007408183320252315,0.00015884745045910347
,,13.528001,0.0007341794165879811,0.00015614741006865656
,,13.569497,0.0007276165318012824,0.00015349695738666068
,,13.610994,0.0007211279276855726,0.00015089499023006515
,,13.652492,0.0007147133641475248,0.0001483406106339031
,,13.693988,0.0007083716094884792,0.00014583293670826153
,,13.735485,0.0007021013077318444,0.00014337093419515944
,,13.776982,0.0006959019199578284,0.0001409537617694154
,,13.81848,0.000689771901713138,0.0001385805390175912
,,13.859976,0.000683711056644856,0.00013625045722812768
,,13.901473,0.0006777177814247859,0.00013396256575812012
,,13.94297,0.0006717912713345685,0.00013171609289152597
,,13.984467,0.0006659310410318019,0.00012951028049979751
,,14.025964,0.0006601355494589016,0.00012734423584810563
,,14.067461,0.0006544043378889739,0.0001252172353491394
,,14.108957,0.0006487366450920314,0.00012312856806616476
,,14.1504545,0.000643131289257594,0.00012107739537853637
,,14.191952,0.000637587539204129,0.00011906303861108877
,,14.233448,0.0006321046725894554,0.00011708483087109086
,,14.274945,0.0006266815572906945,0.00011514198412507992
,,14.3164425,0.0006213177901127576,0.00011323386162353808
,,14.35794,0.0006160123494377808,0.00011135979491180279
,,14.399436,0.0006107645593655673,0.00010951917131189161
,,14.440933,0.0006055736320826826,0.00010771126517740912
,,14.48243,0.0006004389117983224,0.00010593549137906578
,,14.523927,0.0005953594708662735,0.0001041912747824608
,,14.565424,0.0005903345594138927,0.00010247793302661039
,,14.606921,0.0005853638302777342,0.00010079491673803323
,,14.648417,0.0005804461153760781,9.914168586288613e-5
,,14.689915,0.0005755809720555333,9.751759855176782e-5
,,14.731412,0.0005707675340198044,9.592213884826862e-5
,,14.772908,0.0005660054842693721,9.435479948887e-5
,,14.814405,0.0005612938659270699,9.281497655258154e-5
,,14.855903,0.0005566321119939184,9.130218532487913e-5
,,14.897399,0.0005520194008792359,8.981594920218423e-5
,,14.938896,0.0005474553387243915,8.835569978537231e-5
,,14.980393,0.0005429391240652082,8.69209815779606e-5
,,15.021891,0.0005384704457281746,8.551131454163605e-5
,,15.063387,0.0005340482661331287,8.412625989297654e-5
,,15.104884,0.0005296724745005335,8.276529313311623e-5
,,15.146381,0.0005253418063543668,8.142799481546725e-5
,,15.187878,0.000521056511935292,8.01139524021338e-5
,,15.229375,0.0005168154981467979,7.88226719169911e-5
,,15.270872,0.000512618280644331,7.755375893625414e-5
,,15.312368,0.000508464380464322,7.630682548914275e-5
,,15.353866,0.0005043529894359252,7.508140621664452e-5
,,15.395363,0.0005002841250967006,7.387713012208849e-5
,,15.436859,0.0004962568478771001,7.269363223803027e-5
,,15.478356,0.0004922706168767475,7.153047404439194e-5
,,15.519854,0.0004883249900412767,7.038730648458209e-5
,,15.561351,0.00048441950044728256,6.926376053874826e-5
,,15.602847,0.00048055371657647854,6.815949966064429e-5
,,15.644344,0.0004767271244281662,6.707411855274718e-5
,,15.685842,0.0004729390777090446,6.600729527189153e-5
,,15.727338,0.00046918939172965236,6.495871302643951e-5
,,15.768835,0.0004654773479894825,6.392798965444741e-5
,,15.810332,0.0004618023259807076,6.291482206244199e-5
,,15.851829,0.000458164377133449,6.191891197495497e-5
,,15.893326,0.0004545628059713169,6.093989895024905e-5
,,15.934823,0.00045099701191709656,5.9977497566042654e-5
,,15.976319,0.000447466620407235,5.903142690743415e-5
,,16.017817,0.00044397139574065334,5.810134693018663e-5
,,16.059313,0.00044051078257649603,5.718700961829818e-5
,,16.100811,0.0004370843161572427,5.628806735033026e-5
,,16.142307,0.00043369171914928373,5.5404323198382194e-5
,,16.183804,0.0004303325625862054,5.453546136986518e-5
,,16.225302,0.0004270062175837627,5.368117412523086e-5
,,16.266798,0.00042371242211428376,5.284127638370826e-5
,,16.308294,0.00042045097088474364,5.20154700438277e-5
,,16.349792,0.00041722125451638264,5.120346458757911e-5
,,16.391289,0.00041402302127064255,5.040508602686853e-5
,,16.432785,0.0004108558767107296,4.962005289022794e-5
,,16.474283,0.00040771943262618484,4.8848090849425195e-5
,,16.51578,0.00040461325024774886,4.8089036305484294e-5
,,16.557278,0.00040153710254236494,4.7342589402575115e-5
,,16.598774,0.0003984905597368616,4.660859310046123e-5
,,16.64027,0.0003954732545346481,4.588679146909021e-5
,,16.681768,0.00039248482539307677,4.5176935047902986e-5
,,16.723265,0.00038952523983949716,4.447887611652328e-5
,,16.764761,0.00038659376192803983,4.379237286544442e-5
,,16.80626,0.00038369023430033674,4.311718958348725e-5
,,16.847755,0.00038081425663677844,4.2453187285250054e-5
,,16.889252,0.0003779658608158005,4.180013744830995e-5
,,16.93075,0.00037514397149893716,4.1157817300217446e-5
,,16.972246,0.0003723491240064458,4.05260960445047e-5
,,17.013742,0.0003695806220634368,3.990475766493045e-5
,,17.05524,0.0003668379644111858,3.9293591568185305e-5
,,17.096737,0.00036412113907567065,3.869247463680858e-5
,,17.138233,0.00036142983101674866,3.8101202628862724e-5
,,17.179731,0.00035876373005131205,3.7519576418217856e-5
,,17.221228,0.00035612247388254215,3.694748009008137e-5
,,17.262724,0.00035350576184457955,3.638472049068265e-5
,,17.304222,0.0003509134707504831,3.5831109293556e-5
,,17.345718,0.0003483452488089985,3.5286537341484175e-5
,,17.387215,0.00034580080563212525,3.475082192541976e-5
,,17.428713,0.0003432796858429634,3.422378489253219e-5
,,17.47021,0.00034078205944966457,3.3705323427165146e-5
,,17.511705,0.0003383073081697353,3.3195264661412425e-5
,,17.553204,0.0003358551590657814,3.269344002878663e-5
,,17.5947,0.0003334256167524819,3.2199752666248223e-5
,,17.636196,0.00033101841011861396,3.1714038980678286e-5
,,17.677694,0.0003286329465491766,3.123613944082368e-5
,,17.71919,0.00032626939835297475,3.0765962772525096e-5
,,17.760689,0.00032392730802080017,3.03033330343136e-5
,,17.802185,0.0003216065249916025,2.9848162487563365e-5
,,17.843681,0.00031930663763500794,2.9400301832044702e-5
,,17.88518,0.0003170275573659348,2.895960546139947e-5
,,17.926676,0.00031476913913919036,2.85259906710364e-5
,,17.968172,0.00031253098278138345,2.8099316089167044e-5
,,18.00967,0.0003103128503236494,2.7679443834388865e-5
,,18.051167,0.00030811475851361987,2.7266295931522244e-5
,,18.092663,0.00030593647071723356,2.685973848769595e-5
,,18.134161,0.00030377729931253225,2.645964090892274e-5
,,18.175657,0.00030163757003992363,2.606592966427328e-5
,,18.217154,0.0002995170539834247,2.567847791744857e-5
,,18.258652,0.00029741507983219477,2.5297161950762437e-5
,,18.300148,0.00029533182166197194,2.492191241052267e-5
,,18.341644,0.0002932670608271753,2.4552609120086775e-5
,,18.383142,0.0002912204361620268,2.4189134851681415e-5
,,18.424639,0.0002891919728976603,2.3831424178767356e-5
,,18.466135,0.0002871813155448824,2.3479363211242136e-5
,,18.507633,0.0002851882584062142,2.3132840847999692e-5
,,18.54913,0.0002832128282741811,2.2791795355365704e-5
,,18.590626,0.00028125453798179755,2.245611877894102e-5
,,18.632124,0.00027931333142567716,2.2125705802709323e-5
,,18.67362,0.0002773890974257826,2.1800498166315573e-5
,,18.715117,0.0002754816403614998,2.148039352109138e-5
,,18.756615,0.0002735906298216532,2.1165292014824232e-5
,,18.798111,0.0002717160979831146,2.0855138654696932e-5
,,18.839607,0.00026985771949149896,2.0549836387343064e-5
,,18.881105,0.00026801544535010925,2.0249290522077216e-5
,,18.922602,0.0002661890378698312,1.99534491406923e-5
,,18.9641,0.00026437815613635787,1.966220691169014e-5
,,19.005596,0.0002625831018705861,1.9375513865398417e-5
,,19.047092,0.00026080329773604945,1.9093281133349146e-5
,,19.08859,0.00025903870260921984,1.881542200357281e-5
,,19.130087,0.00025728922144659073,1.8541889285749593e-5
,,19.171583,0.0002555545533591493,1.827259866534102e-5
,,19.213081,0.0002538346601840955,1.800746786991809e-5
,,19.254578,0.00025212945019359076,1.7746452325879906e-5
,,19.296074,0.0002504387571467049,1.7489472023920155e-5
,,19.337572,0.00024876216487595883,1.7236448888928187e-5
,,19.379068,0.0002470998402890804,1.6987340811412483e-5
,,19.420565,0.0002454516222679575,1.6742071853060458e-5
,,19.462063,0.00024381710429277208,1.650056790792514e-5
,,19.50356,0.0002421963285450969,1.6262789187388533e-5
,,19.545055,0.00024058926345746974,1.6028663603458062e-5
,,19.586554,0.00023899551185916826,1.5798120804395225e-5
,,19.62805,0.00023741511652325395,1.557112318798639e-5
,,19.669546,0.00023584792823191927,1.5347602308615052e-5
,,19.711044,0.00023429379990155336,1.5127491366183672e-5
,,19.75254,0.00023275253527911896,1.4910754818615157e-5
,,19.794037,0.0002312241098145429,1.4697327666674548e-5
,,19.835535,0.00022970826361421576,1.4487146470966747e-5
,,19.877031,0.00022820492388709736,1.4280177630958044e-5
,,19.918528,0.00022671406827510696,1.40763594090199e-5
,,19.960026,0.0002252354432715653,1.3875631546441025e-5
,,20.001522,0.00022376897858069668,1.3677962272820835e-5
,,20.043018,0.00022231454014366752,1.3483292937899852e-5
,,20.084517,0.0002208719957995652,1.3291566293887609e-5
,,20.126013,0.00021944127764269493,1.3102752295832043e-5
,,20.167511,0.00021802223499932456,1.291678673406364e-5
,,20.209007,0.00021661480150954443,1.2733640658906114e-5
,,20.250504,0.00021521873926112824,1.2553260205148396e-5
,,20.292002,0.00021383403434943604,1.2375592791870838e-5
,,20.333498,0.00021246051349850834,1.2200611034167791e-5
,,20.374994,0.00021109816345550765,1.2028263736352087e-5
,,20.416492,0.00020974675438368957,1.1858500921269488e-5
,,20.457989,0.00020840633345057703,1.1691296680021405e-5
,,20.499485,0.00020707667398882343,1.1526602345685336e-5
,,20.540983,0.00020575765949156386,1.1364370407699613e-5
,,20.58248,0.00020444923191532163,1.1204576349701918e-5
,,20.623976,0.0002031513812990987,1.1047173900663561e-5
,,20.665474,0.0002018637844337641,1.0892117887123139e-5
,,20.70697,0.0002005864905759279,1.0739385106744401e-5


==> figures/histograms/2026-01-27T03-50-00_fiber_power_histogram.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.05,0.00016666666666666666,0.0,0.0,0.0
0.07,0.0016666666666666668,0.008944599,1.2269784289723856e-24,1.8925756955801607e-12
0.09,0.00075,0.017889198,9.456277567359964e-18,6.98996122449691e-10
0.11,0.0008333333333333334,0.026833799,2.9155117693321274e-14,1.9726194457814518e-8
0.13,0.0013333333333333333,0.035778396,4.9963677779616054e-12,1.9616776119389714e-7
0.15,0.0031666666666666666,0.044722997,1.9649857635722627e-10,1.1073470146590751e-6
0.16999999999999998,0.009833333333333333,0.053667597,3.2120506431118368e-9,4.3831213674683615e-6
0.19,0.023166666666666665,0.0626122,2.950462019554854e-8,1.3609300105344971e-5
0.21,0.031166666666666665,0.07155679,1.8098371140175335e-7,3.542982563096087e-5
0.22999999999999998,0.040916666666666664,0.08050139,8.253325481826553e-7,8.071420193979896e-5
0.25,0.058,0.08944599,3.0035615847518352e-6,0.00016565019829650743
0.27,0.0785,0.098390594,9.161413412872662e-6,0.0003126421283420593
0.29,0.10166666666666667,0.107335195,2.4260562870215387e-5,0.0005509275334993768
0.31,0.15125,0.11627979,5.724917954753239e-5,0.0009168619195097646
0.33,0.20083333333333334,0.1252244,0.00012278773413449057,0.0014538585424836738
0.35,0.25125,0.13416898,0.00024305622943627712,0.0022119870948777882
0.37,0.27775,0.14311358,0.00044944333981861454,0.003247287183152593
0.39,0.31858333333333333,0.15205818,0.0007839019941001767,0.004620812908111636
0.41,0.35741666666666666,0.16100278,0.0012998114468663327,0.0063974980643538805
0.43,0.4245,0.16994739,0.0020622330489597244,0.008644881261200124
0.45,0.5098333333333334,0.17889199,0.0031474881701907594,0.011431756160932357
0.47,0.5703333333333334,0.18783659,0.004642104317424286,0.01482679952170009
0.49,0.6289166666666667,0.19678119,0.006641144345663412,0.018897224513446203
0.51,0.69,0.20572579,0.009246092844218996,0.02370749941455008
0.53,0.7340833333333333,0.21467039,0.012562331949092224,0.029318164019721427
0.55,0.7803333333333333,0.22361498,0.016696454697320944,0.0357847568770814
0.5700000000000001,0.8071666666666667,0.23255958,0.02175350473560799,0.04315693825858465
0.5900000000000001,0.8580833333333333,0.24150418,0.027834216023577007,0.05147765457099598
0.61,0.90775,0.2504488,0.03503247699818886,0.060782580589959646
0.6299999999999999,0.92975,0.2593934,0.04343292106116326,0.07109958550228905
0.6499999999999999,0.9658333333333333,0.26833797,0.05310910037529455,0.08244847732851518
0.6699999999999999,0.9741666666666666,0.27728257,0.06412181018655606,0.0948409322852715
0.69,1.0163333333333333,0.28622717,0.07651772471832263,0.10828025166657752
0.71,1.0115833333333333,0.29517177,0.09032878494468159,0.12276160102903096
0.73,1.0250833333333333,0.30411637,0.10557143148132271,0.13827217508943965
0.75,1.0886666666666667,0.31306097,0.12224675245059251,0.15479149473535858
0.7699999999999999,1.12125,0.32200557,0.1403406059861264,0.17229178631529618
0.7899999999999999,1.0875833333333333,0.33095017,0.15982421478655123,0.19073842959550133
0.8099999999999999,1.0785,0.33989477,0.18065489119359857,0.21009046119288965
0.83,1.0614166666666667,0.34883937,0.20277673021168188,0.2303011209385552
0.85,1.05725,0.35778397,0.22612222324430412,0.2513184294355253
0.87,1.0461666666666667,0.36672857,0.2506132622089742,0.27308578599795374
0.8899999999999999,1.023,0.37567317,0.2761622763621325,0.29554257715419674
0.9099999999999999,1.0608333333333333,0.38461778,0.30267390792226834,0.31862478692776514
0.9299999999999999,1.0435,0.39356238,0.33004642074977747,0.34226560114882837
0.95,0.9771666666666666,0.40250698,0.3581726322347013,0.36639599907156484
0.97,0.9818333333333333,0.41145158,0.3869418199207477,0.39094532656098147
0.99,0.98275,0.42039618,0.41624061518244077,0.4158418460530816
1.01,0.967,0.42934078,0.4459543986587703,0.44101325937460367
1.03,0.9394166666666667,0.43828538,0.4759685766913262,0.466387200326153
1.05,0.9125833333333333,0.44722995,0.5061688857816996,0.49189160956533806
1.07,0.8645,0.45617455,0.5364435312967302,0.5174555007365529
1.09,0.8200833333333334,0.46511915,0.5666829028475873,0.5430088406788711
1.11,0.7931666666666667,0.47406375,0.5967811168448721,0.5684832437754326
1.1300000000000001,0.7893333333333333,0.48300835,0.6266360577358485,0.5938122058578015
1.1500000000000001,0.7636666666666667,0.49195296,0.6561504357515819,0.6189313873765312
1.1700000000000002,0.7398333333333333,0.5008976,0.6852318209476453,0.6437789440104198
1.1900000000000002,0.7001666666666667,0.50984216,0.7137932241034801,0.6682953298231137
1.21,0.66125,0.5187868,0.7417536568066058,0.6924243815507045
1.23,0.6564166666666666,0.52773136,0.7690374759923687,0.7161122481942666
1.25,0.62975,0.53667593,0.7955756510021144,0.7393086439818634
1.27,0.5884166666666667,0.54562056,0.8213050243768915,0.7619664445294377
1.29,0.5985833333333334,0.55456513,0.8461685162705641,0.784041315709324
1.31,0.5606666666666666,0.56350976,0.8701152333776633,0.8054928035956285
1.33,0.5220833333333333,0.57245433,0.8931000576859068,0.8262831792598611
1.35,0.4915,0.58139896,0.9150841301563892,0.8463785809093515
1.37,0.46225,0.59034353,0.9360337081742753,0.865747887542987
1.3900000000000001,0.4538333333333333,0.59928817,0.9559215210698387,0.8843637532064195
1.4100000000000001,0.427,0.60823274,0.9747245313003705,0.9022015239397758
1.4300000000000002,0.40458333333333335,0.61717737,0.9924256119453665,0.9192401645215447
1.4500000000000002,0.3883333333333333,0.62612194,1.0090119490157636,0.9354612313251957
1.47,0.3665833333333333,0.63506657,1.024475624655335,0.9508496927864221
1.49,0.34425,0.64401114,1.0388127385667039,0.965392968870404
1.51,0.33958333333333335,0.6529558,1.0520237177847316,0.9790816471954378
1.53,0.3115,0.66190034,1.0641125545628187,0.9919085978792189
1.55,0.28683333333333333,0.670845,1.0750868196209433,1.0038695878198556
1.57,0.26466666666666666,0.67978954,1.0849572097387368,1.0149624778014792
1.59,0.254,0.6887342,1.0937375027144114,1.0251877378973278
1.61,0.24825,0.69767874,1.101443961082733,1.0345477319191825
1.6300000000000001,0.22383333333333333,0.7066234,1.10809550598482,1.0430471372867531
1.6500000000000001,0.20791666666666667,0.71556795,1.1137130951124201,1.050692320234894
1.6700000000000002,0.19383333333333333,0.7245125,1.1183196615451274,1.0574916212920045
1.6900000000000002,0.1815,0.73345715,1.1219399320107593,1.063455035694632
1.7100000000000002,0.18025,0.7424017,1.124600062174752,1.0685939967606524
1.73,0.16941666666666666,0.75134635,1.1263275722500383,1.072921519667384
1.75,0.15866666666666668,0.7602909,1.1271509964270388,1.0764518088834552
1.77,0.15366666666666667,0.76923555,1.1270999122274044,1.0792003739828977
1.79,0.142,0.7781801,1.126204515478298,1.0811837288407207
1.81,0.13641666666666666,0.78712475,1.1244957177528645,1.0824194300298384
1.83,0.12508333333333332,0.7960693,1.1220048027246767,1.0829258656105496
1.85,0.12116666666666667,0.80501395,1.1187633350694766,1.082722220540627
1.87,0.11633333333333333,0.8139585,1.1148031299143486,1.0818283520867178
1.8900000000000001,0.11575,0.82290316,1.1101559371348657,1.080264686742937
1.9100000000000001,0.10741666666666666,0.8318477,1.104853579611355,1.0780521786353798
1.9300000000000002,0.10208333333333333,0.84079236,1.0989275804920358,1.0752121424776686
1.9500000000000002,0.09441666666666666,0.8497369,1.0924093678015447,1.0717662908172605
1.97,0.08883333333333333,0.85868156,1.0853298713277384,1.0677365075597913
1.99,0.08758333333333333,0.86762613,1.0777197835365935,1.0631449595058524
2.01,0.08358333333333333,0.87657076,1.0696091512172035,1.0580138149517901
2.03,0.07675,0.88551533,1.0610276777415946,1.052365424675774
2.05,0.07758333333333334,0.8944599,1.052004337625914,1.0462220326114213
2.07,0.07,0.90340453,1.0425674584251043,1.0396058085592368
2.09,0.06491666666666666,0.9123491,1.032744890981266,1.0325389441683808
2.11,0.06133333333333333,0.92129374,1.0225635297325606,1.0250432895097312
2.13,0.057833333333333334,0.9302383,1.012049805769192,1.0171406854520997
2.15,0.05591666666666667,0.93918294,1.0012291232655421,1.0088525246117128
2.17,0.050666666666666665,0.9481275,0.9901263975576842,1.0002001352550314
2.19,0.049,0.95707214,0.9787654682506909,0.9912043066827267
2.21,0.04741666666666667,0.9660167,0.9671696777905284,0.9818857195547365
2.23,0.043666666666666666,0.97496134,0.9553612595975519,0.972264439689733
2.25,0.0395,0.9839059,0.9433619542226974,0.9623603898157621
2.27,0.03841666666666667,0.99285054,0.9311923765718759,0.9521928156170567
2.29,0.03625,1.0017952,0.9188725765861061,0.9417807239043974
2.31,0.033666666666666664,1.0107397,0.9064218913071614,0.9311427469672349
2.33,0.030083333333333333,1.0196843,0.8938583658372047,0.9202966232281847
2.35,0.027916666666666666,1.028629,0.881199757373586,0.9092600362221942
2.3699999999999997,0.027916666666666666,1.0375736,0.86846288236554,0.8980500402244395
2.3899999999999997,0.02875,1.0465181,0.8556639703071848,0.8866833449928126
2.4099999999999997,0.026083333333333333,1.0554627,0.8428179828604079,0.8751757014707554
2.4299999999999997,0.023416666666666665,1.0644073,0.8299396651501941,0.8635428065520939
2.4499999999999997,0.023833333333333335,1.0733519,0.8170430368780025,0.8517998532149477
2.4699999999999998,0.024416666666666666,1.0822965,0.8041409147773068,0.8399610520514247
2.4899999999999998,0.023583333333333335,1.0912411,0.7912459281176605,0.8280405705343251
2.51,0.01925,1.1001858,0.778369879728703,0.8160519094426435
2.53,0.017583333333333333,1.1091303,0.7655240947083295,0.8040082218733277
2.55,0.01875,1.1180749,0.752718741602481,0.7919216738843486
2.57,0.014833333333333334,1.1270195,0.7399639108436691,0.7798044122718746
2.59,0.012583333333333334,1.1359642,0.7272689058244436,0.7676679283937342
2.61,0.0125,1.1449087,0.7146426630962435,0.755523386369138
2.63,0.011,1.1538533,0.702093008577087,0.743380982415375
2.65,0.01075,1.1627979,0.6896277989389015,0.7312509237694719
2.67,0.010583333333333333,1.1717426,0.6772541476845276,0.7191427893537233
2.69,0.008583333333333333,1.1806871,0.6649788881356041,0.7070658609982403
2.71,0.0085,1.1896317,0.652807859574063,0.6950284891602959
2.73,0.008083333333333333,1.1985763,0.6407469382462188,0.6830390683947988
2.75,0.006833333333333334,1.207521,0.6288013899383554,0.6711054028790103
2.77,0.006083333333333333,1.2164655,0.6169762474857381,0.6592350355519047
2.79,0.0069166666666666664,1.2254101,0.60527561813264,0.6474346265809163
2.81,0.006083333333333333,1.2343547,0.5937037255629383,0.635710913383266
2.83,0.004333333333333333,1.2432994,0.582264288074701,0.6240700876753036
2.85,0.005416666666666667,1.2522439,0.5709607842791573,0.6125181183994292
2.8699999999999997,0.005833333333333334,1.2611885,0.5597959072187028,0.6010601480817979
2.8899999999999997,0.004833333333333334,1.2701331,0.5487724926776288,0.5897014277827435
2.9099999999999997,0.0031666666666666666,1.2790776,0.5378930962656442,0.5784468603663837
2.9299999999999997,0.003916666666666666,1.2880223,0.5271594715821865,0.5673005675456326
2.9499999999999997,0.00325,1.2969669,0.5165736253091447,0.5562668010056884
2.9699999999999998,0.00325,1.3059115,0.5061370868023762,0.5453493519525668
2.9899999999999998,0.003,1.314856,0.49585125850463924,0.5345518558173572
3.01,0.0035833333333333333,1.3238007,0.4857170086136839,0.5238772290369731
3.03,0.0035,1.3327453,0.4757352873194692,0.513328543238152
3.05,0.0028333333333333335,1.34169,0.46590671606076706,0.5029084585190126
3.07,0.0016666666666666668,1.3506345,0.456231864754513,0.4926195148040515
3.09,0.0018333333333333333,1.3595791,0.44671074546736783,0.48246359531182026
3.11,0.0020833333333333333,1.3685237,0.43734354332407566,0.47244275941922725
3.13,0.0015833333333333333,1.3774683,0.42813019517050716,0.4625587022395177
3.15,0.002,1.3864129,0.4190705652482551,0.452813031260074
3.17,0.00175,1.3953575,0.4101639913562818,0.4432067581047787
3.19,0.0009166666666666666,1.4043021,0.4014100949694846,0.43374108713759735
3.21,0.0009166666666666666,1.4132468,0.3928082351809702,0.42441690309131913
3.23,0.001,1.4221913,0.38435770276305936,0.4152350321204564
3.25,0.0010833333333333333,1.4311359,0.37605742994168684,0.4061957627996698
3.27,0.0008333333333333334,1.4400805,0.36790653380954436,0.3972995887369156
3.29,0.00125,1.449025,0.35990402164555574,0.3885468410120301
3.31,0.0011666666666666668,1.4579697,0.3520485210938274,0.3799373547004552
3.33,0.0013333333333333333,1.4669143,0.34433888217330283,0.37147117646903405
3.35,0.0011666666666666668,1.4758589,0.3367737585992874,0.36314810349114024
3.37,0.0006666666666666666,1.4848034,0.329351887537412,0.35496791633890107
3.3899999999999997,0.00125,1.4937481,0.32207156233935913,0.3469299517777014
3.4099999999999997,0.00125,1.5026927,0.3149314125558057,0.3390337636447664
3.4299999999999997,0.0015833333333333333,1.5116373,0.30792984800075424,0.3312786913867174
3.4499999999999997,0.0015,1.5205818,0.30106532556718313,0.3236640768870071
3.4699999999999998,0.00125,1.5295265,0.29433600343030286,0.3161888664791395
3.4899999999999998,0.0013333333333333333,1.5384711,0.2877402979251927,0.3088522257000835
3.51,0.0023333333333333335,1.5474157,0.28127648379301695,0.30165313713859
3.53,0.00125,1.5563602,0.274942845577672,0.29459060151091987
3.55,0.0011666666666666668,1.5653049,0.2687374514866352,0.2876632682016644
3.57,0.0013333333333333333,1.5742495,0.2626585539774883,0.2808700050255325
3.59,0.0,1.5831941,0.2567043581607509,0.2742095247418871
3.61,0.0003333333333333333,1.5921386,0.250873065880419,0.2676805708627799
3.63,0.00016666666666666666,1.6010833,0.24516268930652552,0.26128157578340194
3.65,0.00016666666666666666,1.6100279,0.23957142389359531,0.2550111870988957
3.67,8.333333333333333e-5,1.6189724,0.23409747179620735,0.24886800291464986
3.69,0.0003333333333333333,1.627917,0.22873881765512447,0.2428503378281668
3.71,0.00025,1.6368617,0.2234936496742182,0.23695671786355024
3.73,0.00016666666666666666,1.6458063,0.21836008922433275,0.23118555485590597
3.75,0.00016666666666666666,1.6547508,0.21333633458169518,0.22553530706487795
3.77,0.0004166666666666667,1.6636955,0.2084203479099561,0.22000418280170778
3.79,8.333333333333333e-5,1.6726401,0.2036103528117188,0.21459059530061456
3.81,0.00016666666666666666,1.6815847,0.19890449671500415,0.2092928628438374
3.83,0.0004166666666666667,1.6905292,0.19430098601033657,0.20410935598265445
3.85,0.00025,1.6994739,0.18979783407420298,0.19903822537135454
3.87,0.0005,1.7084185,0.185393343400759,0.19407781874610683
3.8899999999999997,0.00025,1.7173631,0.18108561608985121,0.18922640547313233
3.9099999999999997,0.00016666666666666666,1.7263076,0.17687293254648737,0.18448231116303407
3.9299999999999997,0.00016666666666666666,1.7352523,0.172753397608185,0.1798436683248673
3.9499999999999997,0.00016666666666666666,1.7441969,0.16872535370097222,0.17530879771083535
3.9699999999999998,8.333333333333333e-5,1.7531415,0.1647869611295531,0.17087595590414614
3.9899999999999998,0.00025,1.762086,0.16093662293963715,0.16654345813073554
4.01,0.00016666666666666666,1.7710307,0.15717244148663456,0.16230945031860206
4.03,0.0003333333333333333,1.7799753,0.15349285184919093,0.15817225710111268
4.05,0.00016666666666666666,1.7889198,0.14989616460081326,0.15413020427369106
4.07,0.0006666666666666666,1.7978644,0.14638068018520903,0.1501814643830251
4.09,0.0,1.8068091,0.1429447827343275,0.14632438122555885
4.11,8.333333333333333e-5,1.8157537,0.13958686533338,0.14255725434360783
4.13,0.0,1.8246982,0.1363053810995476,0.13887844311392447
4.1499999999999995,0.00016666666666666666,1.8336428,0.1330987128306059,0.13528617286783123
4.17,0.0,1.8425875,0.12996529342846308,0.13177883002134777
4.1899999999999995,8.333333333333333e-5,1.8515321,0.12690365918263993,0.1283547657174835
4.21,0.0,1.8604766,0.12391234253989211,0.12501239029275735
4.2299999999999995,0.00016666666666666666,1.8694212,0.12098975671288908,0.12174999696182584
4.25,0.0,1.8783659,0.11813450868904667,0.11856602977516852
4.27,0.00016666666666666666,1.8873105,0.11534518791091201,0.11545890502620278
4.29,0.0,1.896255,0.11262041154091912,0.11242709684644592
4.31,0.00016666666666666666,1.9051996,0.10995871561458101,0.10946897712650505
4.33,0.00016666666666666666,1.9141443,0.10735878993503221,0.10658305841626586
4.35,8.333333333333333e-5,1.9230889,0.1048192843789619,0.10376783175879466
4.37,8.333333333333333e-5,1.9320334,0.10233892904812918,0.10102184413165384
4.39,0.00016666666666666666,1.940978,0.09991637930314685,0.0983435533306694
4.41,0.00016666666666666666,1.9499227,0.09755038377356566,0.0957315478320189
4.43,0.00016666666666666666,1.9588673,0.09523970582167138,0.09318439976860167
4.45,0.0003333333333333333,1.9678118,0.09298313566533777,0.09070073489792091
4.47,8.333333333333333e-5,1.9767565,0.09077946765729429,0.08827910123651507
,,1.9857011,0.08862751165413792,0.08591816779805679
,,1.9946456,0.08652614449006235,0.08361662177339664
,,2.0035903,0.08447417551762036,0.08137305072345555
,,2.0125349,0.08247058224895977,0.07918627426264868
,,2.0214794,0.08051424243487097,0.07705495347400405
,,2.030424,0.07860401541999361,0.07497777697919249
,,2.0393686,0.07673895681918919,0.0729536203738218
,,2.0483131,0.07491802779781691,0.0709812140457233
,,2.057258,0.07314013177730917,0.06905931542732811
,,2.0662024,0.07140439783504958,0.06718685639538795
,,2.0751472,0.06970978155105167,0.06536258786820365
,,2.0840917,0.06805542578349418,0.0635854791260237
,,2.0930362,0.06644033449603087,0.061854374083260125
,,2.101981,0.06486358964082133,0.06016814254149922
,,2.1109254,0.06332438471677372,0.058525809353027744
,,2.11987,0.06182180027497131,0.05692628462071621
,,2.1288147,0.060354955683239536,0.0553685034911541
,,2.1377592,0.05892309338310293,0.05385154539438466
,,2.1467037,0.05752534999593263,0.052374384751178366
,,2.1556485,0.056160915093299055,0.050936020103359306
,,2.164593,0.05482907727176361,0.04953558413802973
,,2.1735377,0.053528989286110364,0.048172077606016106
,,2.1824822,0.05226000090543516,0.04684466783608256
,,2.1914268,0.0510213201107643,0.0455524316173238
,,2.2003715,0.049812219037194724,0.04429446820505429
,,2.209316,0.04863205932900214,0.04306999544276397
,,2.2182605,0.04748011361818634,0.04187814835890608
,,2.2272053,0.0463557141137151,0.040718083414350334
,,2.2361498,0.04525824923546996,0.03958906709013913
,,2.2450945,0.04418703351286478,0.038490261236862444
,,2.254039,0.04314149537421978,0.0374209636590272
,,2.2629836,0.04212099598643484,0.036380400806362206
,,2.2719283,0.04112492484413389,0.03536781881586568
,,2.2808728,0.04015273520607517,0.03438256076344822
,,2.2898173,0.039203854170386764,0.03342390448100114
,,2.298762,0.038277675050020034,0.0324911464456267
,,2.3077066,0.03737372284332135,0.0315836729030128
,,2.3166513,0.036491424050746735,0.030700787237908346
,,2.3255959,0.035630301659992765,0.029841903295303198
,,2.3345404,0.03478981125330892,0.029006378732843046
,,2.343485,0.03396945484192052,0.028193588152749565
,,2.3524296,0.03316879787721538,0.02740298502511747
,,2.3613741,0.03238733152016614,0.02663397145739733
,,2.370319,0.03162458069347881,0.02588596551346723
,,2.3792634,0.030880130678825935,0.025158458173962842
,,2.388208,0.030153536265592126,0.024450893470662902
,,2.3971527,0.02944433455768331,0.023762730433782416
,,2.4060972,0.02875215783694026,0.02309349547130304
,,2.415042,0.02807654214015335,0.022442654972634087
,,2.4239864,0.027417145970320946,0.02180975782871154
,,2.432931,0.026773546131785637,0.02119431251658901
,,2.4418757,0.026145348202557265,0.020595840991341773
,,2.4508202,0.025532217089778337,0.020013924205844653
,,2.4597647,0.024933766876042096,0.019448106177256837
,,2.4687095,0.024349638048347513,0.018897943538055413
,,2.477654,0.02377950249602585,0.018363047364475242
,,2.4865987,0.023223006603348775,0.017842981309232113
,,2.4955432,0.022679837431216827,0.017337375488042237
,,2.5044878,0.022149667182879702,0.016845828227936704
,,2.5134325,0.021632161600883028,0.016367949120286326
,,2.522377,0.021127044246163892,0.0159033953305013
,,2.5313215,0.02063400267616935,0.01545179497349885
,,2.5402663,0.020152732592061955,0.015012786670951407
,,2.5492108,0.01968297670655327,0.014586052895600252
,,2.5581553,0.01922443735898826,0.014171249572471708
,,2.5671,0.01877683794036995,0.0137680424155035
,,2.5760446,0.018339932791047495,0.01337613754216634
,,2.5849893,0.017913437181986937,0.012995206799788618
,,2.5939338,0.017497135720841973,0.012624971185398005
,,2.6028783,0.01709075186918752,0.012265128850147827
,,2.611823,0.01669404650228128,0.011915386624660617
,,2.6207676,0.01630680777338659,0.01157548655998673
,,2.629712,0.01592878965602884,0.011245149829835563
,,2.6386569,0.015559758454219011,0.010924105672561876
,,2.6476014,0.015199523034351684,0.01061211574698392
,,2.656546,0.014847847836594246,0.010308914666778081
,,2.6654906,0.01450454041948236,0.010014276398759443
,,2.6744351,0.01416939816263251,0.009727956943399497
,,2.68338,0.013842203513078431,0.009449719422318975
,,2.6923244,0.013522792580498648,0.00917935517669697
,,2.701269,0.0132109621976385,0.008916639129070609
,,2.7102137,0.012906519588562707,0.0086613528036477
,,2.7191582,0.012609303331138657,0.008413303679251983
,,2.7281027,0.012319129249188033,0.008172284230185184
,,2.7370474,0.012035826920880534,0.00793809304618385
,,2.745992,0.011759246023979536,0.007710552581716285
,,2.7549367,0.01148919280557468,0.0074894657702671485
,,2.7638812,0.011225541652015225,0.007274664440269275
,,2.7728257,0.010968116759011529,0.007065967506436718
,,2.7817705,0.010716771544139391,0.006863199258355148
,,2.790715,0.01047137322824895,0.006666204722241014
,,2.7996595,0.010231765948536621,0.006474817122080049
,,2.8086042,0.009997798302128736,0.006288874651813945
,,2.8175488,0.009769362253140975,0.006108234559296072
,,2.8264935,0.009546297396959535,0.005932738695204172
,,2.835438,0.009328494002201485,0.00576225194471492
,,2.8443825,0.00911581403862567,0.005596629034061991
,,2.8533273,0.008908136931434288,0.005435729045382089
,,2.8622718,0.008705347051519352,0.005279427599723975
,,2.8712163,0.008507316188074827,0.005127591032764653
,,2.880161,0.00831393886152467,0.004980089701687176
,,2.8891056,0.008125101230940592,0.004836809151553729
,,2.89805,0.007940690316664372,0.004697626440185191
,,2.9069948,0.007760602064076475,0.004562422336242303
,,2.9159393,0.0075847366762460565,0.004431091552817825
,,2.924884,0.007412982627960443,0.004303517693712208
,,2.9338286,0.007245250883675278,0.0041796011902653024
,,2.942773,0.0070814412646102755,0.004059235166610872
,,2.9517179,0.006921456224424279,0.003942315988840394
,,2.9606624,0.006765212984997908,0.0038287521121528564
,,2.9696069,0.0066126131125132555,0.003718445311883126
,,2.9785516,0.006463571198628135,0.0036113003511219566
,,2.9874961,0.006318005318787134,0.0035072330870102534
,,2.996441,0.006175823606325805,0.003406150614770055
,,3.0053854,0.0060369579413213905,0.003307973402962598
,,3.01433,0.005901320988080612,0.003212616167873695
,,3.0232747,0.005768837147679161,0.0031199962309629097
,,3.0322192,0.005639429402793399,0.003030040524568335
,,3.0411637,0.005513030185461443,0.0029426707219293896
,,3.0501084,0.005389555967633774,0.0028578108945942196
,,3.059053,0.005268948285558521,0.0027753939303110852
,,3.0679975,0.005151135801848478,0.0026953479083779174
,,3.0769422,0.005036049070579479,0.00261760311515598
,,3.0858867,0.004923625609343489,0.002542097923129419
,,3.0948315,0.004813798904879,0.0024687643818710274
,,3.103776,0.004706513331790911,0.0023975442763691677
,,3.1127205,0.004601701944577474,0.002328375249589463
,,3.1216652,0.0044993071251954175,0.0022611968646461048
,,3.1306098,0.004399273591763369,0.002195955683869059
,,3.1395543,0.004301546282952966,0.002132594481948876
,,3.148499,0.004206067954453346,0.0020710577990542033
,,3.1574435,0.0041127872057770964,0.0020112965928713884
,,3.1663883,0.00402164589814645,0.0019532568328107297
,,3.1753328,0.003932601843489017,0.0018968922090842996
,,3.1842773,0.003845602951945429,0.001842153148405936
,,3.193222,0.003760595395728898,0.0017889916113681518
,,3.2021666,0.0036775369643042297,0.00173736511070509
,,3.211111,0.003596382378111371,0.0016872281744149146
,,3.2200558,0.003517084461323102,0.0016385367397500478
,,3.2290003,0.0034396009447124104,0.0015912518332871798
,,3.2379448,0.0033638869059666246,0.0015453317516558466
,,3.2468896,0.0032898986218880917,0.0015007360859092566
,,3.255834,0.0032176023942343513,0.0014574290917700663
,,3.2647789,0.003146953367244516,0.0014153714232156514
,,3.2737234,0.003077914160818181,0.0013745293416308013
,,3.2826679,0.003010447550392441,0.0013348667553755153
,,3.2916126,0.0029445121550575326,0.0012963486956659909
,,3.3005571,0.0028800782904970317,0.0012589442271674221
,,3.3095016,0.0028171087925318696,0.0012226202620323953
,,3.3184464,0.0027555651307487887,0.0011873447431407478
,,3.327391,0.002695419770812045,0.001153089309501036
,,3.3363357,0.002636635674835199,0.0011198227571408191
,,3.3452802,0.0025791843399222145,0.0010875183231299466
,,3.3542247,0.00252303067225259,0.0010561473887075637
,,3.3631694,0.002468147046177636,0.0010256822283738528
,,3.372114,0.0024145047673703414,0.0009960983116049224
,,3.3810585,0.0023620732109212858,0.0009673694099028634
,,3.3900032,0.0023108205598894455,0.000939470114306929
,,3.3989477,0.002260726300417513,0.0009123779431459139
,,3.4078922,0.0022117598813392514,0.0008860688611033029
,,3.416837,0.002163893570720253,0.0008605195846269855
,,3.4257815,0.002117106401010862,0.0008357095120540511
,,3.4347262,0.002071366131322987,0.0008116159872139069
,,3.4436707,0.0020266565407732456,0.0007882195747366423
,,3.4526153,0.0019829469201553145,0.000765499499216222
,,3.46156,0.0019402179656769544,0.0007434356360414547
,,3.4705045,0.001898445962156187,0.0007220101781069184
,,3.479449,0.0018576090735778366,0.0007012040919590334
,,3.4883938,0.0018176843464752343,0.0006809989408672583
,,3.4973383,0.0017786513945635028,0.0006613784110773168
,,3.506283,0.0017404897979490777,0.0006423245659943494
,,3.5152276,0.0017031800752638105,0.000623822017929039
,,3.524172,0.00166670133237915,0.0006058543211392869
,,3.5331168,0.0016310347033107275,0.0005884055461233261
,,3.5420613,0.0015961620756272611,0.0005714615976028042
,,3.5510058,0.00156206541294294,0.000555007411836824
,,3.5599506,0.001528724327988269,0.0005390283982623331
,,3.568895,0.0014961247723480596,0.000523511646433432
,,3.5778396,0.0014642472386930108,0.0005084433593852615
,,3.5867844,0.001433075418494018,0.000493810173808434
,,3.5957289,0.0014025949307308865,0.00047960026531456974
,,3.6046736,0.00137278876341771,0.0004658006354936696
,,3.6136181,0.00134364072381429,0.0004524001331529928
,,3.6225626,0.0013151371851764695,0.00043938684192054245
,,3.6315074,0.0012872624030132562,0.00042674922031580274
,,3.640452,0.0012600024622546144,0.000414477056267036
,,3.6493964,0.0012333435047930965,0.00040255943713721394
,,3.6583412,0.0012072697616391673,0.00039098579377078396
,,3.6672857,0.0011817705418590988,0.00037974677464174824
,,3.6762304,0.0011568317482257562,0.00036883210008806705
,,3.685175,0.0011324410115808596,0.0003582329518561597
,,3.6941195,0.00110858498391962,0.00034793990682740214
,,3.7030642,0.0010852516864313774,0.0003379438386925668
,,3.7120087,0.0010624296162891906,0.00032823667294231616
,,3.7209532,0.0010401073167031227,0.00031880978117504086
,,3.729898,0.0010182726386035765,0.00030965480686698157
,,3.7388425,0.0009969158183690432,0.0003007643568364076
,,3.7477872,0.0009760242530864246,0.00029213030386715153
,,3.7567317,0.0009555886665752753,0.0002837456768982041
,,3.7656763,0.0009355988712395264,0.00027560302648993223
,,3.774621,0.000916044046284576,0.0002676951380551563
,,3.7835655,0.0008969155264836348,0.000260015629137088
,,3.79251,0.0008782021258192868,0.00025255767913072636
,,3.8014548,0.0008598954463284805,0.00024531468251534497
,,3.8103993,0.0008419857941237674,0.00023828079591823624
,,3.8193438,0.0008244651395867875,0.00023144977463682457
,,3.8282886,0.0008073232847981547,0.00022481557093653932
,,3.837233,0.0007905527548891527,0.00021837283513807977
,,3.8461778,0.0007741452596640361,0.00021211568557601002
,,3.8551223,0.000758092161026952,0.00020603907836937163
,,3.8640668,0.0007423863304048051,0.00020013762286975604
,,3.8730116,0.000727018666870407,0.000194406098509232
,,3.881956,0.0007119825347872548,0.0001888398877181378
,,3.8909006,0.0006972706009309898,0.0001834340552376436
,,3.8998454,0.0006828750380616839,0.00017818382154226813
,,3.9087899,0.0006687889986794996,0.0001730849594116736
,,3.9177346,0.0006550056204764632,0.00016813282047708965
,,3.9266791,0.0006415183532945629,0.00016332341927219739
,,3.9356236,0.0006283200613589828,0.00015865249574410103
,,3.9445684,0.0006154049980349595,0.00015411592428749135
,,3.953513,0.0006027658609606761,0.00014971005642281082
,,3.9624574,0.0005903977631570625,0.0001454309920605627
,,3.9714022,0.0005782936050767157,0.00014127495420467306
,,3.9803467,0.0005664488248561226,0.00013723860289401146
,,3.9892912,0.0005548560781159916,0.0001333183675946427
,,3.998236,0.0005435104053642083,0.00012951079046722954
,,4.0071807,0.0005324069916232567,0.0001258127168543459
,,4.016125,0.0005215395568089843,0.00012222107500018742
,,4.0250697,0.0005109034617923648,0.00011873269086946705
,,4.034014,0.000500493678848768,0.00011534457960630539
,,4.0429587,0.0004903043206983464,0.0001120538429309409
,,4.0519037,0.00048033105086134966,0.00010885749870869393
,,4.060848,0.00047056977080323927,0.00010575315500702874
,,4.0697927,0.00046101490316390167,0.00010273798560510156
,,4.0787373,0.000451662445535977,9.980941412076931e-5
,,4.087682,0.0004425075767732558,9.696493889055442e-5
,,4.0966263,0.0004335464690768775,9.42021308001235e-5
,,4.1055713,0.00042477360810588816,9.151849019176178e-5
,,4.114516,0.00041618672963081527,8.891201280810991e-5
,,4.1234603,0.0004077801129169939,8.638032963588265e-5
,,4.132405,0.0003995511043144389,8.392128129552986e-5
,,4.1413493,0.0003914946831458576,8.153277101620652e-5
,,4.1502943,0.000383607500483052,7.921264092686264e-5
,,4.159239,0.0003758863910193667,7.695916134665889e-5
,,4.1681833,0.0003683269906159461,7.477028714296676e-5
,,4.177128,0.0003609265719971373,7.264415431699454e-5
,,4.1860723,0.00035368063859733673,7.057895289823463e-5
,,4.195017,0.0003465866040744619,6.857292537484952e-5
,,4.203962,0.0003396404832076558,6.662426279295788e-5
,,4.2129064,0.0003328398816521903,6.473151571544698e-5
,,4.221851,0.00032618130922197825,6.289296964474111e-5
,,4.2307954,0.00031966173296892704,6.110706210173696e-5
,,4.23974,0.00031327786562999,5.937227587554128e-5
,,4.248685,0.00030702647315523023,5.768704917036987e-5
,,4.2576294,0.00030090574205371055,5.605013101308145e-5
,,4.266574,0.00029491193253960746,5.4460041113780346e-5
,,4.2755184,0.0002890426538809838,5.291543056076307e-5
,,4.284463,0.00028329555064118074,5.1414989505495695e-5
,,4.2934074,0.000277667160160796,4.995744602768915e-5
,,4.3023524,0.0002721552304506909,4.8541490641031264e-5
,,4.311297,0.0002667579081147494,4.7166074918383294e-5
,,4.3202415,0.000261471909699686,4.5829957660515014e-5
,,4.329186,0.0002562954202575165,4.45320079582713e-5
,,4.3381305,0.0002512255949347433,4.3271127632214415e-5
,,4.3470755,0.0002462601607905563,4.204618592409441e-5
,,4.35602,0.00024139722480097855,4.0856277841780544e-5
,,4.3649645,0.000236634593913775,3.970033155247061e-5
,,4.373909,0.00023196990745317318,3.857737056185266e-5
,,4.3828535,0.0002274011047708476,3.748644661999995e-5
,,4.3917985,0.00022292591212830448,3.6426583215532515e-5
,,4.400743,0.00021854287397348626,3.539699910904337e-5
,,4.4096875,0.0002142495722610119,3.439676863772303e-5
,,4.418632,0.00021004434830632546,3.342504856256704e-5
,,4.4275765,0.00020592535095330928,3.248102001916561e-5
,,4.436521,0.00020189034426141032,3.1563887809980706e-5
,,4.445466,0.00019793776513863447,3.067283290001202e-5
,,4.4544106,0.0001940661361798465,2.9807200351598072e-5
,,4.463355,0.00019027333500612988,2.896621373586675e-5


==> figures/histograms/2026-01-27T03-50-00_free_space_power_histogram.csv <==
xhist,yhist,xpdf,ln_fit,gg_fit
0.125,0.0013463480309660047,0.0,0.0,0.0
0.175,0.013463480309660047,0.0054951455,1.538143231724447e-34,1.0936534675390532e-15
0.225,0.021541568495456076,0.010990291,9.64640830420351e-26,6.749586795761817e-13
0.275,0.057892965331538204,0.016485436,3.3010966209098446e-21,2.7266570764417864e-11
0.325,0.11847862672500842,0.021980582,2.896670520839035e-18,3.613919626482985e-10
0.375,0.2019522046449007,0.027475728,3.875154666947562e-16,2.6039349124264676e-9
0.42500000000000004,0.35812857623695726,0.03297087,1.675473046457388e-14,1.2770958746112651e-8
0.47500000000000003,0.5156512958599798,0.038466018,3.4354720539108137e-13,4.8062859151097194e-8
0.525,0.6072029619656681,0.043961164,4.164828823370899e-12,1.49085126408488e-7
0.575,0.7553012453719287,0.04945631,3.4257286511201926e-11,3.991220760443221e-7
0.625,0.8845506563446651,0.054951455,2.0945703535288688e-10,9.516387646215583e-7
0.675,1.0568832043083136,0.0604466,1.0142802724302528e-9,2.0666071088842408e-6
0.7250000000000001,1.183439919219118,0.06594174,4.07175138653166e-9,4.155612122669662e-6
0.775,1.106698081454056,0.07143689,1.401831704723087e-8,7.835086324711606e-6
0.8250000000000001,1.164591046785594,0.076932035,4.247259069084507e-8,1.3986443278188144e-5
0.875,1.175361831033322,0.08242718,1.1554018646170149e-7,2.3821493877956843e-5
0.925,1.0703466846179737,0.08792233,2.867212034133072e-7,3.895117400006042e-5
0.9750000000000001,0.9936048468529115,0.09341747,6.573972747939235e-7,6.145545487993076e-5
1.025,0.9195557051497812,0.09891262,1.407156877459517e-6,9.395223837045387e-5
1.075,0.8993604846852912,0.104407765,2.836119748898556e-6,0.000139663085202142
1.125,0.8158869067653989,0.10990291,5.42082592300226e-6,0.00020247375799195574
1.175,0.7593402894648267,0.11539806,9.884869866724333e-6,0.0002869877638580369
1.225,0.7027936721642545,0.1208932,1.7284085646982398e-5,0.00039857133507477507
1.2750000000000001,0.6247054863682262,0.12638834,2.9105707328946072e-5,0.0005433883505449899
1.3250000000000002,0.6004712218108381,0.13188349,4.7379411036744864e-5,0.0007284254979946453
1.375,0.5089195557051498,0.13737863,7.479738279616037e-5,0.0009615039691995157
1.425,0.40794345338269944,0.14287378,0.00011483981974079265,0.0012512812073622848
1.475,0.35812857623695726,0.14836892,0.0001719020304081414,0.0016072398256341846
1.5250000000000001,0.289464826657691,0.15386407,0.0002514176034030973,0.0020396649458710473
1.5750000000000002,0.2531134298216089,0.15935922,0.00035997449538613006,0.002559610191037606
1.625,0.2248401211713228,0.16485436,0.0005054163923620281,0.0031788529378385146
1.675,0.18714237630427466,0.17034951,0.0006969326675738421,0.003909839605067633
1.725,0.2006058566139347,0.17584465,0.0009451214202095529,0.004765621889994056
1.7750000000000001,0.15079097946819253,0.1813398,0.0012620310979696897,0.005759784970636268
1.8250000000000002,0.1144395826321104,0.18683495,0.0016611837059387962,0.006906368767548955
1.875,0.1144395826321104,0.19233009,0.0021575582474974773,0.008219783406838264
1.925,0.09424436216762033,0.19782524,0.0027675608453284254,0.009714720048984138
1.975,0.07674183776506227,0.20332038,0.0035089499386819186,0.011406058248367545
2.025,0.07001009761023225,0.20881553,0.004400757789222753,0.013308770988971397
2.075,0.052507573207674185,0.21431068,0.005463177452894084,0.015437828505363273
2.125,0.0565466173005722,0.21980582,0.006717397339452019,0.017808101947525298
2.1750000000000003,0.04846852911477617,0.22530097,0.008185476569701736,0.020434267886014927
2.225,0.0282733086502861,0.23079611,0.009890167265457283,0.023330714582792223
2.275,0.04308313699091215,0.23629126,0.01185469892901742,0.02651145087513055
2.325,0.024234264557388085,0.2417864,0.014102608131464562,0.02999001843741671
2.375,0.02558061258835409,0.24728155,0.01665752062221204,0.03377940810021454
2.4250000000000003,0.014809828340626052,0.25277668,0.01954293513378948,0.0378919692184251
2.475,0.010770784247728038,0.25827184,0.02278206280364709,0.042339393801514844
2.5250000000000004,0.010770784247728038,0.26376697,0.026397491594908187,0.04713251873217672
2.575,0.005385392123864019,0.26926214,0.030411205129957132,0.0522814467743191
2.625,0.013463480309660047,0.27475727,0.034844108943841746,0.05779528215678261
2.6750000000000003,0.005385392123864019,0.28025243,0.03971614341780985,0.06368230436270725
2.725,0.0013463480309660047,0.28574756,0.04504582674650234,0.06994968533053289
,,0.29124272,0.05085042468310275,0.07660370822356076
,,0.29673785,0.05714535199160374,0.0836494650314091
,,0.302233,0.06394462197953395,0.09109112153296767
,,0.30772814,0.07126022835329947,0.09893159396755165
,,0.3132233,0.07910236660969275,0.10717286062986157
,,0.31871843,0.08747924431673945,0.11581561627340209
,,0.3242136,0.09639691796306143,0.12485963007074202
,,0.32970873,0.10585958337335177,0.13430337650197077
,,0.3352039,0.11586935861211124,0.14414443878253977
,,0.34069902,0.1264258595705144,0.15437911516297365
,,0.34619418,0.13752726059297526,0.16500286637139286
,,0.3516893,0.14916922340818453,0.17600989649198817
,,0.35718447,0.16134555533681852,0.1873936424889269
,,0.3626796,0.17404791927658128,0.19914632912426572
,,0.36817473,0.18726642658155315,0.21125943156668814
,,0.3736699,0.20098922419122817,0.22372353741319959
,,0.37916502,0.21520248404443723,0.2365281761132191
,,0.38466018,0.2298909691635667,0.24966233997771511
,,0.39015532,0.2450377692207707,0.2631139740471557
,,0.39565048,0.26062469540856736,0.27687059238094874
,,0.4011456,0.2766318751945436,0.29091874277939445
,,0.40664077,0.29303859377935443,0.3052446523410778
,,0.4121359,0.30982252111113023,0.31983366806729746
,,0.41763106,0.32696089258901245,0.33467092828133377
,,0.4231262,0.344429391243383,0.34974078047590773
,,0.42862135,0.3622036020925062,0.3650274750943412
,,0.43411648,0.38025781359715866,0.3805145622886926
,,0.43961164,0.39856613338141894,0.3961856045103393
,,0.44510677,0.4171020623173352,0.41202355412306363
,,0.45060194,0.43583892459122947,0.4280114812350998
,,0.45609707,0.4547493676300823,0.44413193435359527
,,0.46159223,0.4738065150318092,0.4603676799076221
,,0.46708736,0.49298272635558493,0.4767010483355514
,,0.47258252,0.5122512809786082,0.4931146817950153
,,0.47807765,0.531584696106943,0.5095908682415737
,,0.4835728,0.5509563218373154,0.5261122938936166
,,0.48906794,0.5703395105535822,0.5426613679889408
,,0.4945631,0.5897080677630266,0.5592209766668009
,,0.50005823,0.6090361801964662,0.57577380117935
,,0.50555336,0.6282986396500404,0.592302980416495
,,0.51104856,0.647470825775967,0.6087919624388154
,,0.5165437,0.6665284341148204,0.6252239097206019
,,0.5220388,0.6854480724543707,0.6415828011426652
,,0.52753395,0.7042070232938187,0.6578527427330255
,,0.53302914,0.7227834142146256,0.6740183464577488
,,0.53852427,0.7411556668859932,0.6900640531130801
,,0.5440194,0.7593035334822424,0.7059752059933024
,,0.54951453,0.7772073903114276,0.7217373677748087
,,0.55500966,0.7948486239022542,0.737336514293888
,,0.56050485,0.8122092514433231,0.7527592169523663
,,0.566,0.8292721174427462,0.7679919899208242
,,0.5714951,0.8460213022220395,0.7830223068778462
,,0.57699025,0.8624413943261942,0.7978379410048276
,,0.58248544,0.8785183850088062,0.8124272999069703
,,0.58798057,0.8942386445819599,0.8267788032487373
,,0.5934757,0.9095894521665288,0.8408818391529274
,,0.59897083,0.9245596429500433,0.8547261339614082
,,0.604466,0.9391383480746786,0.8683020615070792
,,0.60996115,0.9533154374798386,0.8816000597318758
,,0.6154563,0.9670821516268483,0.8946115158733005
,,0.6209514,0.9804302493368069,0.9073281747629462
,,0.6264466,0.9933526924891325,0.9197424197805488
,,0.63194174,1.0058426845377961,0.9318467357035629
,,0.63743687,1.0178946945559724,0.9436345139456087
,,0.642932,1.0295037867260688,0.9550995068303767
,,0.6484272,1.040665978655327,0.9662360782799119
,,0.6539223,1.0513775524765694,0.9770387187566799
,,0.65941745,1.0616360626436674,0.9875027639159193
,,0.6649126,1.0714395028555792,0.997623900875255
,,0.6704078,1.0807866368263987,1.0073983873515175
,,0.6759029,1.0896766332081804,1.0168226231487933
,,0.68139803,1.0981094548246766,1.0258937775925725
,,0.68689317,1.1060858054685443,1.0346093523826367
,,0.69238836,1.1136067235341391,1.0429673684924623
,,0.6978835,1.120673833438548,1.0509659972845353
,,0.7033786,1.1272894086669643,1.0586040939683323
,,0.70887375,1.133456118422751,1.0658808202295498
,,0.71436894,1.1391771633508934,1.0727957987420358
,,0.7198641,1.1444560186497814,1.0793488056964229
,,0.7253592,1.1492968920068152,1.0855402092367752
,,0.73085433,1.153704085705708,1.0913706537448231
,,0.73634946,1.1576825235623291,1.0968411248962717
,,0.74184465,1.1612373111051857,1.10195299114752
,,0.7473398,1.1643739555982258,1.1067077737446351
,,0.7528349,1.167098220266751,1.111107467229594
,,0.75833005,1.1694162675250146,1.1151543016115064
,,0.76382524,1.171334405246065,1.1188508257962875
,,0.76932037,1.1728592321687399,1.1221997388786258
,,0.7748155,1.1739975765344357,1.125204118585042
,,0.78031063,1.1747564748628518,1.1278672451192757
,,0.7858058,1.17514311218739,1.1301926546445813
,,0.79130095,1.175164874011312,1.1321840302643886
,,0.7967961,1.1748293009076056,1.1338453416316316
,,0.8022912,1.1741440434612076,1.1351807289184257
,,0.8077864,1.173116870848139,1.1361945277743335
,,0.81328154,1.1717556547413785,1.1368912176560908
,,0.81877667,1.1700683911680516,1.1372754767385425
,,0.8242718,1.1680630683309616,1.137352123702315
,,0.829767,1.1657477602463107,1.1371261158075765
,,0.8352621,1.1631306500123908,1.136602551627633
,,0.84075725,1.1602198788733198,1.1357866461196633
,,0.8462524,1.1570236146453603,1.1346837273080983
,,0.8517476,1.1535499953860568,1.1332992092786907
,,0.8572427,1.1498072946908742,1.131638645897324
,,0.86273783,1.145803628287024,1.1297076314505874
,,0.86823297,1.1415471369529089,1.1275118488204348
,,0.87372816,1.1370458839266135,1.1250570193211646
,,0.8792233,1.1323080208476577,1.1223490036349189
,,0.8847184,1.1273415227675985,1.1193936338262933
,,0.89021355,1.1221543356512513,1.1161968092458687
,,0.89570874,1.1167542890770423,1.1127644252082183
,,0.9012039,1.1111493176108809,1.1091025171371407
,,0.906699,1.105347098541233,1.1052170300109339
,,0.91219413,1.0993552815224101,1.101113957987087
,,0.91768926,1.0931814284779182,1.0967993018830435
,,0.92318445,1.0868329336983704,1.0922790127550739
,,0.9286796,1.08031729962742,1.0875591842179546
,,0.9341747,1.0736417188703526,1.0826457523775628
,,0.93966985,1.0668133431820586,1.0775446842590914
,,0.94516504,1.0598391367356126,1.0722618663241337
,,0.95066017,1.0527261751888946,1.0668033306077036
,,0.9561553,1.0454811910256185,1.0611749060059936
,,0.96165043,1.0381108716561631,1.05538244101096
,,0.9671456,1.0306216978894402,1.0494316776573247
,,0.97264075,1.0230202732702998,1.0433285073165857
,,0.9781359,1.0153128287795847,1.0370785794316448
,,0.983631,1.0075055501246843,1.0306875543802092
,,0.9891262,0.9996044069773565,1.0241609648039025
,,0.99462134,0.9916154969350036,1.0175044969964206
,,1.0001165,0.9835445302400454,1.0107235630050928
,,1.0056117,0.975397082342561,1.003823504070499
,,1.0111067,0.9671789523576736,0.9968098952363884
,,1.0166019,0.9588951841387163,0.9896877103557229
,,1.0220971,0.9505512265336673,0.9824623057610665
,,1.0275922,0.9421523982530138,0.9751389717609827
,,1.0330874,0.9337033436048365,0.9677224439927609
,,1.0385824,0.9252093052742535,0.9602180187447058
,,1.0440776,0.9166746613874034,0.952630264712887
,,1.0495728,0.9081042161048896,0.9449641563101313
,,1.0550679,0.8995026416145907,0.9372245915910264
,,1.0605631,0.8908739278701547,0.9294158797152833
,,1.0660583,0.8822225000485997,0.9215427474613145
,,1.0715533,0.8735526622513703,0.913609840904337
,,1.0770485,0.864868017331329,0.9056212020581192
,,1.0825436,0.8561728154370887,0.8975814758702076
,,1.0880388,0.8474704190656168,0.8894945237132905
,,1.093534,0.838764650253852,0.8813646410344265
,,1.0990291,0.8300592062064344,0.8731960379945757
,,1.1045243,0.8213571033669002,0.8649923034386134
,,1.1100193,0.8126620012641574,0.8567576471146872
,,1.1155145,0.8039766887576666,0.8484954763142436
,,1.1210097,0.795304403980035,0.8402096447193187
,,1.1265048,0.7866482956146034,0.8319039189521417
,,1.132,0.7780108299194158,0.8235814359575979
,,1.1374952,0.7693949304561037,0.8152457845390151
,,1.1429902,0.7608034071018589,0.8069004664934405
,,1.1484854,0.7522384451717866,0.7985483526648954
,,1.1539805,0.7437028342421705,0.7901929511127475
,,1.1594757,0.7351985504396442,0.7818369585423348
,,1.1649709,0.7267280142404243,0.7734835295734516
,,1.170466,0.7182935648958532,0.7651357334221255
,,1.1759611,0.7098969079077255,0.7567960116257373
,,1.1814563,0.7015401809648408,0.7484672655236114
,,1.1869514,0.6932254626302046,0.7401523127601389
,,1.1924466,0.6849541744076398,0.7318533481066868
,,1.1979417,0.6767284048198002,0.7235732061964418
,,1.2034369,0.6685494237199534,0.7153139224935913
,,1.208932,0.660418986631984,0.7070779926949802
,,1.2144271,0.6523387337838115,0.6988678326133392
,,1.2199223,0.644309732123429,0.6906852471993583
,,1.2254175,0.6363334684445998,0.682532500373119
,,1.2309126,0.6284113866677071,0.6744117789080879
,,1.2364078,0.620544335741875,0.6663246679792363
,,1.2419028,0.6127337795338927,0.6582733836743302
,,1.247398,0.604980448548593,0.6502593708716031
,,1.2528932,0.5972854922286986,0.6422845289995666
,,1.2583883,0.5896500265578678,0.6343506854367138
,,1.2638835,0.5820745587242792,0.6264590842098381
,,1.2693787,0.5745601162196959,0.6186114199726043
,,1.2748737,0.5671075780396844,0.6108093186119659
,,1.2803689,0.5597173475848244,0.6030538350094793
,,1.285864,0.5523903803361948,0.5953466365519126
,,1.2913592,0.5451269906756373,0.5876886585791176
,,1.2968544,0.5379278369412421,0.5800812786301202
,,1.3023494,0.5307935745635071,0.5725258111655537
,,1.3078446,0.5237243882657207,0.5650230220395365
,,1.3133397,0.5167209528605177,0.557574274232717
,,1.3188349,0.5097833631078691,0.5501802271203583
,,1.3243301,0.5029120516233757,0.5428419717751398
,,1.3298252,0.49610747228538893,0.535560541986315
,,1.3353204,0.48936956217090194,0.5283364470516556
,,1.3408155,0.4826986600837031,0.5211706208044969
,,1.3463106,0.4760950956971905,0.5140639432581869
,,1.3518058,0.4695586619690671,0.5070167849882719
,,1.3573009,0.46308979096664205,0.5000300842912793
,,1.3627961,0.4566882759509138,0.49310412542360577
,,1.3682913,0.45035423590656826,0.486239604022546
,,1.3737863,0.44408778708558105,0.47943716756999993
,,1.3792815,0.4378886985834247,0.4726969798285931
,,1.3847767,0.43175702604462846,0.4660196074231001
,,1.3902718,0.42569279226046014,0.45940557212278815
,,1.395767,0.41969561969872055,0.45285492763308544
,,1.401262,0.41376564350069944,0.44636826163485177
,,1.4067572,0.4079024381639257,0.43994556005321406
,,1.4122524,0.40210595374619096,0.43358719663005557
,,1.4177475,0.39637611230789443,0.42729350553475337
,,1.4232427,0.3907124561917933,0.42106437907776195
,,1.4287379,0.3851148007078513,0.4149000879438094
,,1.434233,0.3795830633838148,0.40880086626522777
,,1.4397281,0.3741166992064737,0.40276652199202706
,,1.4452232,0.3687156170892932,0.39679736054852266
,,1.4507184,0.3633792714530216,0.3908931385502702
,,1.4562136,0.3581074723335411,0.3850539747282457
,,1.4617087,0.3528999778908152,0.3792799560178706
,,1.4672039,0.3477561689400682,0.37357076903174086
,,1.4726989,0.342675893101314,0.3679265742511495
,,1.4781941,0.33765856735170735,0.3623470160750761
,,1.4836893,0.3327038911625355,0.3568320843020298
,,1.4891844,0.3278115178389974,0.35138174132525185
,,1.4946796,0.32298086190346864,0.34599557454347946
,,1.5001748,0.3182115546758943,0.34067350659139367
,,1.5056698,0.3135033003372087,0.33541543515142364
,,1.511165,0.3088553706889524,0.3302208977755882
,,1.5166601,0.30426756041797476,0.3250898676628689
,,1.5221553,0.29973918489723417,0.32002185287192836
,,1.5276505,0.2952698527761555,0.31501667966181335
,,1.5331455,0.2908591890449201,0.3100741531243111
,,1.5386407,0.28650649251533233,0.30519374233642776
,,1.5441359,0.2822113750621838,0.30037522435431274
,,1.549631,0.27797343791288304,0.2956183571577209
,,1.5551262,0.2737919674049545,0.2909225767447226
,,1.5606213,0.26966665522408434,0.2862877168016429
,,1.5661165,0.2655967817961715,0.28171319433280184
,,1.5716116,0.2615819268572016,0.2771987173879516
,,1.5771067,0.25762166194086966,0.27274397813260054
,,1.5826019,0.25371528762749523,0.26834836934855066
,,1.5880971,0.24986234361968665,0.26401156480906945
,,1.5935922,0.24606241418355468,0.2597332241484476
,,1.5990874,0.24231477147209324,0.2555127206778495
,,1.6045824,0.23861906265815888,0.2513497884456614
,,1.6100776,0.23497458495021964,0.24724379022451295
,,1.6155728,0.23138088761999528,0.2431943532768335
,,1.6210679,0.22783749077570045,0.23920109336461778
,,1.6265631,0.22434374188677883,0.23526336083105082
,,1.6320583,0.2208991364393015,0.2313807607950297
,,1.6375533,0.21750326155407995,0.22755288830358386
,,1.6430485,0.2141553966351825,0.22377908499903812
,,1.6485436,0.21085514346223594,0.22005901787191176
,,1.6540388,0.20760187837564603,0.2163920246626454
,,1.659534,0.20439504938134065,0.21277768206576314
,,1.665029,0.20123428418375647,0.2092155588432287
,,1.6705242,0.19811885256551945,0.2057049894848241
,,1.6760193,0.19504844016567058,0.20224561268312777
,,1.6815145,0.19202227983887357,0.19883676235930217
,,1.6870097,0.18903995695964543,0.195477996085611
,,1.6925048,0.18610105372601274,0.1921688653599839
,,1.698,0.18320485866324432,0.18890870542671925
,,1.7034951,0.18035095842313867,0.18569706627113913
,,1.7089902,0.17753889595754452,0.18253349279442235
,,1.7144854,0.17476801427308955,0.17941732392489673
,,1.7199805,0.1720379551382876,0.17634817071346068
,,1.7254757,0.1693480298226505,0.17332537572470003
,,1.7309709,0.166697871317213,0.1703484818963474
,,1.7364659,0.16408699220183662,0.16741702854128765
,,1.7419611,0.16151479662770477,0.16453036526434217
,,1.7474563,0.15898084380345923,0.1616880337234196
,,1.7529514,0.15648469344670812,0.15888957272097712
,,1.7584466,0.15402576252957406,0.1561343405981266
,,1.7639416,0.15160362799446336,0.1534219380432274
,,1.7694368,0.14921779014468142,0.15075173005594236
,,1.774932,0.146867747682307,0.14812326033955903
,,1.7804271,0.14455311089675038,0.14553607086335557
,,1.7859223,0.14227331985232736,0.14298953771596434
,,1.7914175,0.1400279207663755,0.14048320799570044
,,1.7969126,0.1378165665304535,0.13801662765102984
,,1.8024077,0.1356386423544217,0.1355891850133307
,,1.8079028,0.13349385037358924,0.13320048337301477
,,1.813398,0.13138158738634348,0.1308499197774777
,,1.8188932,0.12930151815601756,0.1285370499924833
,,1.8243883,0.12725317568165273,0.12626142947444335
,,1.8298835,0.12523610570785637,0.12402246905596646
,,1.8353785,0.12324992324104221,0.12181977862849977
,,1.8408737,0.12129415026922657,0.11965277862378575
,,1.8463689,0.11936836991356364,0.11752103656653846
,,1.851864,0.11747219969527525,0.11542412036347825
,,1.8573592,0.11560517623465723,0.11336146535532372
,,1.8628544,0.11376695504931941,0.11133264731842489
,,1.8683494,0.11195710337390369,0.10933724276214146
,,1.8738446,0.11017517261061066,0.1073747024347787
,,1.8793397,0.10842086454043205,0.10544465262058952
,,1.8848349,0.10669368102242924,0.10354655455835998
,,1.8903301,0.10499326662847847,0.10167999935033593
,,1.8958251,0.10331932438566396,0.09984457932240008
,,1.9013203,0.10167134441204312,0.09803977169770295
,,1.9068155,0.10004901025836815,0.09626517752891355
,,1.9123106,0.09845200668996582,0.09452039933573254
,,1.9178058,0.09687989501349036,0.0928049305371431
,,1.9233009,0.09533234712035327,0.09111841885177563
,,1.928796,0.093808961825749,0.08946036856916133
,,1.9342912,0.09230941295022212,0.087830398255962
,,1.9397863,0.090833402349506,0.08622812827682196
,,1.9452815,0.08938049144534714,0.0846530792774216
,,1.9507767,0.08795039056682726,0.08310488074489121
,,1.9562718,0.08654281147808335,0.08158316412285392
,,1.961767,0.08515730688231603,0.08008746640894222
,,1.967262,0.08379367454784205,0.07861745983735056
,,1.9727572,0.08245147765510398,0.07717269227216234
,,1.9782524,0.08113044350311902,0.07575281183746443
,,1.9837475,0.07983030089885801,0.07435746881994586
,,1.9892427,0.07855067525242804,0.07298622728774559
,,1.9947379,0.07729125789118035,0.07163874669880278
,,2.000233,0.07605181038052676,0.07031468876643078
,,2.005728,0.07483199838351413,0.06901366157875387
,,2.0112233,0.07363144561410227,0.06773525203771433
,,2.0167184,0.07245000138686267,0.06647921723546724
,,2.0222135,0.07128729661104825,0.06524515167750734
,,2.0277088,0.07014301170484678,0.06403265795454809
,,2.0332038,0.06901698017865537,0.062841500254147
,,2.038699,0.06790884715459354,0.06167128873729336
,,2.0441942,0.06681830547850057,0.060521641426739485
,,2.0496893,0.06574517521300187,0.059392329734265954
,,2.0551844,0.06468913561070981,0.058282979192337526
,,2.0606794,0.06364995675784378,0.0571932698248438
,,2.0661747,0.06262730837324017,0.05612283977546802
,,2.0716698,0.06162103881059051,0.05507147021031682
,,2.077165,0.060630825264615426,0.05403880666546238
,,2.0826602,0.05965640695028455,0.05302450199917947
,,2.0881553,0.05869761957525979,0.05202834473310799
,,2.0936503,0.05775417117918446,0.05104999500648529
,,2.0991457,0.05682579341874228,0.05008912004518651
,,2.1046407,0.055912311374583835,0.04914551572154159
,,2.1101358,0.055013480003114,0.04821885641399836
,,2.115631,0.05412902449747441,0.047308823351251826
,,2.1211262,0.05325879386983144,0.04641521972095227
,,2.1266212,0.052402536244304236,0.04553773376154312
,,2.1321166,0.051559972026487454,0.04467606032558073
,,2.1376116,0.05073098937635149,0.04383000985389396
,,2.1431067,0.04991533058927169,0.042999284053830494
,,2.1486018,0.0491127801325284,0.042183626078199414
,,2.154097,0.04832310502257502,0.04138274833662872
,,2.1595922,0.04754616859965009,0.040596470804352025
,,2.1650872,0.04678174288967763,0.039824512523892866
,,2.1705825,0.046029589520537324,0.03906659860687803
,,2.1760776,0.04528957788277485,0.03832255605152524
,,2.1815727,0.04456148987426424,0.0375921164268773
,,2.187068,0.043845111657126956,0.03687501714188169
,,2.192563,0.043140317922964445,0.03617109208970633
,,2.1980581,0.042446885680326944,0.03548008495531678
,,2.2035534,0.041764610478611505,0.03480174503792217
,,2.2090485,0.04109337272013043,0.03413591298374231
,,2.2145436,0.04043297250636232,0.033482344182163094
,,2.2200387,0.039783231325941165,0.03284082699072949
,,2.225534,0.03914396934814328,0.03221112592864457
,,2.231029,0.038515047835062585,0.031593090405733645
,,2.236524,0.03789629148283535,0.03098649077894291
,,2.2420194,0.03728751561400442,0.0303911025093916
,,2.2475145,0.03668860010699096,0.029806781387391436
,,2.2530096,0.03609937712275812,0.029233308520495837
,,2.2585049,0.03551964589393219,0.028670469909825084
,,2.264,0.03494932781938813,0.02811812755337437
,,2.269495,0.03438822683379955,0.027576072906817864
,,2.2749903,0.03383618611066775,0.02704410211402643
,,2.2804854,0.03329310742113558,0.02652208320241348
,,2.2859805,0.03275881469959676,0.026009817578841538
,,2.2914758,0.0322331579221838,0.025507111138458962
,,2.2969708,0.03171602141062822,0.02501383775581254
,,2.302466,0.031207269793681686,0.02452980839858049
,,2.307961,0.030706751735837656,0.024054858740801623
,,2.3134563,0.030214326182044796,0.023588807082098658
,,2.3189514,0.029729894738099248,0.02313153480504845
,,2.3244464,0.029253309468262715,0.02268286503072958
,,2.3299417,0.028784425494612586,0.022242624924206793
,,2.3354368,0.028323159115088654,0.02181070128116737
,,2.340932,0.027869368890899266,0.02138692590273597
,,2.3464272,0.02742291632281246,0.020971134453358353
,,2.3519223,0.026983721519557243,0.020563218954636548
,,2.3574173,0.026551639917530987,0.02016301952471869
,,2.3629127,0.0261265395350971,0.019770379970340493
,,2.3684077,0.025708353648928768,0.019385197352399297
,,2.3739028,0.025296953072476123,0.019007319752428944
,,2.3793979,0.024892213826194734,0.018636614702092574
,,2.3848932,0.024494020710946137,0.018272936325297674
,,2.3903883,0.024102302415376,0.017916188114060733
,,2.3958833,0.023716929108605695,0.017566228234513707
,,2.4013786,0.023337790793975393,0.017222918156765236
,,2.4068737,0.022964819496325187,0.016886165982929774
,,2.4123688,0.02259789117940615,0.0165558370557457
,,2.417864,0.022236892776654336,0.01623179986692756
,,2.4233592,0.021881767804027286,0.01591396694884291
,,2.4288542,0.02153239778313482,0.015602210500636688
,,2.4343495,0.02118867476156748,0.015296405721246112
,,2.4398446,0.020850544995731607,0.014996469396601304
,,2.4453397,0.02051788781114953,0.01470228027243802
,,2.450835,0.020190615320952128,0.014413719950839664
,,2.45633,0.019868654130040797,0.0141307092981465
,,2.4618251,0.01955191847913339,0.013853133307307437
,,2.4673202,0.019240311578439424,0.013580891387487143
,,2.4728155,0.018933743824627525,0.013313873223136579
,,2.4783106,0.018632153475172174,0.013052004858484916
,,2.4838057,0.018335446292862406,0.012795179168410059
,,2.489301,0.018043543558687092,0.012543291571191773
,,2.494796,0.017756372893274874,0.01229627180290674
,,2.500291,0.017473857779852102,0.01205401832761
,,2.5057864,0.01719590351812724,0.011816432027686846
,,2.5112815,0.016922467148898945,0.011583446171716142
,,2.5167766,0.016653456350191508,0.011354964548102253
,,2.5222719,0.016388787223504807,0.01113089324375553
,,2.527767,0.016128418974918384,0.010911168904962862
,,2.533262,0.01587226351445419,0.010695700389793686
,,2.5387573,0.01562024082905679,0.0104843987401077
,,2.5442524,0.015372306324193213,0.010277203829772031
,,2.5497475,0.015128387781534013,0.010074029341820064
,,2.5552425,0.014888415761531255,0.009874799592951617
,,2.5607378,0.014652309460096971,0.009679431860361786
,,2.566233,0.01442003847789074,0.009487870096018185
,,2.571728,0.01419151834797456,0.009300034052486786
,,2.5772233,0.013966688431915694,0.009115845417524467
,,2.5827184,0.013745498198452284,0.00893525103890922
,,2.5882134,0.01352788326230364,0.008758174960972072
,,2.5937088,0.01331377530350698,0.008584543064508773
,,2.5992038,0.013103136661579588,0.008414304958933444
,,2.604699,0.01289590578305899,0.00824738876749946
,,2.6101942,0.01269200740299493,0.008083724355673484
,,2.6156893,0.012491410872451548,0.007923263965132522
,,2.6211843,0.012294052723368126,0.007765939594277545
,,2.6266794,0.012099881527770263,0.0076116915203763855
,,2.6321747,0.011908836150210924,0.0074604546130178084
,,2.6376698,0.011720878532952235,0.007312184430545163
,,2.6431649,0.011535958429062826,0.007166817836429673
,,2.6486602,0.011354008377334836,0.007024293232981487
,,2.6541553,0.011175001295135207,0.006884568527406828
,,2.6596503,0.01099888040943476,0.006747584016706835
,,2.6651456,0.0108255902166901,0.00661328145628887
,,2.6706407,0.010655100625515727,0.0064816209885382526
,,2.6761358,0.010487357546397666,0.006352546168606806
,,2.681631,0.010322308102536645,0.006226001933442012
,,2.6871262,0.010159923751555132,0.006101950551477176
,,2.6926212,0.010000152964911926,0.00598033866858621
,,2.6981165,0.009842949349055934,0.005861114239500866
,,2.7036116,0.009688281749397464,0.005744241554035185
,,2.7091067,0.00953610108313866,0.005629670189037092
,,2.7146018,0.009386367825532529,0.005517355785538283
,,2.720097,0.00923903471933035,0.0054072500802284035
,,2.7255921,0.009094080212110549,0.0052993199027959546
,,2.7310872,0.008951447127925834,0.005193518502321133
,,2.7365825,0.008811105192304594,0.005089800280035852
,,2.7420776,0.008673026601974793,0.004988133859567591


==> figures/outage/Pout_vs_cn2.csv <==
x,y1,y3,y6,y1p,y3p,y6p
1.5e-16,0.0,0.0,0.0,0.0,0.0,0.0
1.8883881176912507e-16,0.0,0.0,0.0,0.0,0.0,0.0
2.37733978869167e-16,0.0,0.0,0.0,0.0,0.0,0.0
2.9928934724533193e-16,0.0,0.0,0.0,0.0,0.0,0.0
3.7678296472643703e-16,0.00029999999999996696,0.0,0.0,1.5975441056224927e11,0.0,0.0
4.743416490252569e-16,0.0007000000000000339,0.0,0.0,3.4068321405327277e11,0.0,0.0
5.971607558302458e-16,0.0028000000000000247,0.0,0.0,1.165528482474004e12,0.0,0.0
7.517808504409084e-16,0.00770000000000004,0.0,0.0,2.6249435548861714e12,0.0,0.0
9.464360167202899e-16,0.01870000000000005,0.0,0.0,5.119983381589877e12,0.0,0.0
1.1914923520864222e-15,0.03490000000000004,0.0,0.0,7.92477085777577e12,0.0,0.0
1.5e-15,0.05900000000000005,0.00029999999999996696,0.0,1.0462039271418674e13,5.319680985466532e10,0.0
1.888388117691251e-15,0.09140000000000004,0.0017000000000000348,0.0,1.2380072366158803e13,2.3026392803578104e11,0.0
2.37733978869167e-15,0.13039999999999996,0.0037000000000000366,0.0,1.4079803048193035e13,3.9950361409750586e11,0.0
2.9928934724533193e-15,0.17759999999999998,0.009199999999999986,0.0,1.554539723179551e13,8.052795863317483e11,0.0
3.7678296472643704e-15,0.22960000000000003,0.01859999999999995,0.0,1.5810782486558404e13,1.280838650914571e12,0.0
4.743416490252569e-15,0.2801,0.03280000000000005,0.0,1.4493678481934316e13,1.6972247561850994e12,0.0
5.9716075583024586e-15,0.33020000000000005,0.0504,0.0,1.2605767495888986e13,1.9240783821708203e12,0.0
7.517808504409083e-15,0.3788,0.07230000000000003,0.0,1.0038224925863277e13,1.9159547574971365e12,0.0
9.464360167202899e-15,0.42969999999999997,0.09030000000000005,0.0,6.428220294248974e12,1.3508687283469458e12,0.0
1.1914923520864222e-14,0.47719999999999996,0.10829999999999995,0.00039999999999995595,3.5672604212214614e12,8.095857158807295e11,2.990159615440963e9
1.5e-14,0.5173,0.11960000000000004,0.00039999999999995595,2.138212621687752e12,4.9435575015243616e11,1.6533637128842192e9
1.8883881176912508e-14,0.558,0.13290000000000002,0.0010000000000000009,5.736425950747167e11,1.366256288269352e11,1.0280333245066614e9
2.37733978869167e-14,0.594,0.14329999999999998,0.0018000000000000238,8.004912763074574e10,1.9311515133814583e10,2.4257311403256607e8
2.9928934724533193e-14,0.6224000000000001,0.15759999999999996,0.0031999999999999806,7.598355408648793e9,1.9240051613159535e9,3.906609464600898e7
3.76782964726437e-14,0.6521,0.1724,0.0042999999999999705,1.658164460600583e8,4.383799310037425e7,1.093407020484965e6
4.743416490252569e-14,0.6843,0.1906,0.005700000000000038,379368.97620888724,105666.7059263684,3160.0221604423086
5.971607558302458e-14,0.7158,0.21120000000000005,0.007199999999999984,64.58103101055436,19.054922812837503,0.6495996413467314
7.517808504409084e-14,0.7479,0.23909999999999998,0.009099999999999997,0.0007321252041833038,0.00023405687434179426,8.908061716898065e-6
9.464360167202898e-14,0.7811,0.26380000000000003,0.015000000000000013,5.3121142612644e-10,1.7940542083235806e-10,1.020121801548663e-11
1.1914923520864222e-13,0.8157,0.30179999999999996,0.01959999999999995,0.0,0.0,0.0
1.5e-13,0.8486,0.35819999999999996,0.03269999999999995,0.0,0.0,0.0


==> figures/outage/cn2_kde.csv <==
cn2,pdf
1.0e-17,3.495954487070943e-7
1.0092621909870443e-17,6.506852132548232e-7
1.0186101701559773e-17,1.205710829164172e-6
1.0280447320933077e-17,2.224245718364795e-6
1.0375666787451891e-17,4.084981314806107e-6
1.0471768194855203e-17,7.469051222261726e-6
1.0568759711848007e-17,1.3595939015203091e-5
1.0666649582795409e-17,2.4638924722152326e-5
1.0765446128423137e-17,4.4453242484843e-5
1.0865157746525417e-17,7.984627873326205e-5
1.0965792912678098e-17,0.00014278278958163593
1.10673601809597e-17,0.0002541952369749045
1.116986818467825e-17,0.00045053626070015913
1.1273325637104849e-17,0.0007949930530872103
1.1377741332214949e-17,0.0013965890101575648
1.148312414543511e-17,0.002442564758548223
1.158948303439807e-17,0.004253008261261671
1.169682703970387e-17,0.007372580928354055
1.1805165285688032e-17,0.012723792564632273
1.1914506981197797e-17,0.021861898133191605
1.2024861420374122e-17,0.03739675939994
1.2136237983442367e-17,0.0636876866821191
1.2248646137509332e-17,0.1079824013186078
1.2362095437367666e-17,0.1822750027174925
1.2476595526308736e-17,0.30632223028758837
1.2592156136941509e-17,0.5125165019967199
1.2708787092020543e-17,0.8537207089662224
1.2826498305280625e-17,1.4158039417194146
1.2945299782279134e-17,2.337601583445208
1.3065201621247253e-17,3.842542732174389
1.3186214013947485e-17,6.28852143093758
1.3308347246540707e-17,10.246152771998794
1.3431611700460181e-17,16.620971131163355
1.3556017853293662e-17,26.843313484019724
1.368157627967476e-17,43.161935839026604
1.3808297652180923e-17,69.09580881511292
1.393619274224138e-17,110.12589754179612
1.406527242105239e-17,174.74919514839377
1.4195547660500985e-17,276.0767987374895
1.4327029534098354e-17,434.24488534940474
1.4459729217920196e-17,680.0341117100096
1.4593657991557517e-17,1060.2762119587417
1.4728827239075048e-17,1645.8902000706187
1.486524844997854e-17,2543.7677285250334
1.500293322019223e-17,3914.2636385978662
1.514189325304352e-17,5996.806538123156
1.5282140360258646e-17,9147.211338430836
1.5423686462966306e-17,13891.76767006516
1.556654359271059e-17,21005.2520236957
1.5710723892474553e-17,31622.87739969811
1.585623961771137e-17,47400.13122323156
1.6003103137386953e-17,70739.82825489319
1.615132693503093e-17,105113.00189823876
1.630092360979738e-17,155510.10055136008
1.6451905877536677e-17,229072.1524414999
1.6604286571875297e-17,335969.1449895375
1.675807864530762e-17,490616.1429501346
1.6913295170296505e-17,713348.291298317
1.7069949340384043e-17,1.0327158695355849e6
1.722805447131399e-17,1.4886125243420624e6
1.7387624002162504e-17,2.1365168179061804e6
1.754867149648145e-17,3.0532130607499285e6
1.7711210643450905e-17,4.344466573965769e6
1.7875255259042318e-17,6.155266412835205e6
1.8040819287193883e-17,8.683421472047253e6
1.8207916800994626e-17,1.219751106044567e7
1.837656200388165e-17,1.7060456783548675e7
1.8546769230847012e-17,2.376030822799913e7
1.8718552949655755e-17,3.2950230787468e7
1.889192776207672e-17,4.550016111433515e7
1.906690840512252e-17,6.256316583517889e7
1.9243509752303243e-17,8.566021430146106e7
1.9421746814890284e-17,1.1678786801328118e8
1.9601634743191816e-17,1.5855430886816633e8
1.9783188827841704e-17,2.143501848213051e8
1.9966424501097934e-17,2.8856195155198354e8
2.0151357338155504e-17,3.8683673519440997e8
2.033800305846984e-17,5.1640923186210364e8
2.052637752709248e-17,6.865027857333733e8
2.0716496756020753e-17,9.088185318084081e8
2.09083769055575e-17,1.198128325152556e9
2.1102034285685878e-17,1.5729890670760598e9
2.129748535745523e-17,2.0565979287621338e9
2.149474673437976e-17,2.6778097986123376e9
2.169383518385191e-17,3.472339960115588e9
2.1894767628566207e-17,4.484176445992252e9
2.209756114795894e-17,5.767227600445545e9
2.230223297965941e-17,7.387230989461881e9
2.2508800520954573e-17,9.423949793127604e9
2.271728133026912e-17,1.1973682050023115e10
2.2927693128656487e-17,1.5152106455394516e10
2.3140053801306445e-17,1.9097485699473057e10
2.3354381399064817e-17,2.397424443819759e10
2.357069413996723e-17,2.9976933804724022e10
2.3789010410789006e-17,3.73345878149054e10
2.4009348768606518e-17,4.631546905204839e10
2.4231727942375907e-17,5.723219164619841e10
2.445616683452449e-17,7.044719886073746e10
2.4682684522556875e-17,8.637856070622464e10
2.4911300260677962e-17,1.0550604413606467e11
2.5142033481427967e-17,1.2837739484067458e11
2.5374903797335612e-17,1.556147558322582e11
2.560993100258462e-17,1.8792113436314246e11
2.5847135074695586e-17,2.260868157881132e11
2.608653617622556e-17,2.7099561136360046e11
2.63281546564802e-17,3.236308173159356e11
2.6572011053244958e-17,3.850807554763434e11
2.6818126094530182e-17,4.5654376202360126e11
2.7066520700332358e-17,5.3933249102457117e11
2.7317215984413846e-17,6.348774040651525e11
2.7570233256095825e-17,7.447293267613921e11
2.782559402207114e-17,8.705609676461226e11
2.8083319988231753e-17,1.0141673149565057e12
2.8343433061513035e-17,1.1774648521459478e12
2.860595535175751e-17,1.362489563207451e12
2.8870909173592346e-17,1.5713937335864302e12
2.9138317048327765e-17,1.806441590821799e12
2.9408201705870666e-17,2.070003870039781e12
2.968058608665596e-17,2.364551431825022e12
2.995549334359822e-17,2.6926481023549985e12
3.023294684405776e-17,3.0569429463992646e12
3.051297017182858e-17,3.46016222117294e12
3.07955871291423e-17,3.9051012912593896e12
3.108082173869058e-17,4.394616810141239e12
3.136869824566886e-17,4.9316194905309e12
3.165924111983521e-17,5.5190677920294795e12
3.1952475057592e-17,6.159962849262725e12
3.2248424984084454e-17,6.85734494522393e12
3.254711605531841e-17,7.614291802228626e12
3.2848573660300535e-17,8.433918915977361e12
3.315282342319423e-17,9.31938209645924e12
3.345989120549961e-17,1.0273882303054135e13
3.376980310825095e-17,1.1300672770677e13
3.408258547423445e-17,1.2403068320373906e13
3.439826489022935e-17,1.3584456632949818e13
3.471686818926559e-17,1.4848311140102871e13
3.503842245290661e-17,1.6198205056994996e13
3.536295501355046e-17,1.7637825946297984e13
3.569049345675222e-17,1.9170990070591465e13
3.602106562357081e-17,2.080165566189281e13
3.6354699612933175e-17,2.253393411904025e13
3.669142378402479e-17,2.4372098041283316e13
3.703126675869931e-17,2.6320584925345266e13
3.7374257423910565e-17,2.8383995299778426e13
3.772042493417009e-17,3.0567084050619098e13
3.806979871402284e-17,3.287474371208455e13
3.842240846055045e-17,3.531197856105629e13
3.8778284145894615e-17,3.788386846866978e13
3.913745601980376e-17,4.0595521630360984e13
3.949995461220655e-17,4.345201551896443e13
3.9865810735804386e-17,4.645832568395699e13
4.0235055488692765e-17,4.961924235184371e13
4.0607720257003696e-17,5.2939275162831836e13
4.098383671757253e-17,5.642254680042531e13
4.136343684063286e-17,6.007267672292072e13
4.174655289253135e-17,6.389265667602347e13
4.213321743847272e-17,6.788472013886807e13
4.2523463345286866e-17,7.20502083133886e13
4.2917323784221486e-17,7.638943569063756e13
4.3314832233764116e-17,8.090155859678928e13
4.371602248248502e-17,8.558445041593742e13
4.412092863191172e-17,9.04345873875876e13
4.45295850994266e-17,9.544694896577047e13
4.4942026621191327e-17,1.0061493669023644e14
4.5358288255102e-17,1.0593031534718931e14
4.577840538376616e-17,1.1138317988161806e14
4.620241371751294e-17,1.1696195106578108e14
4.663034929742736e-17,1.2265340233355856e14
4.706224849841272e-17,1.2844271947105577e14
4.749814803228514e-17,1.3431359402752311e14
4.793808495089107e-17,1.4024835040117773e14
4.8382096649259374e-17,1.4622810559144212e14
4.883022086877885e-17,1.522329596244361e14
4.9282495700405036e-17,1.5824221368909047e14
4.973895958790078e-17,1.6423461210348044e14
5.0199651331100795e-17,1.701886034016984e14
5.066461008921248e-17,1.7608261512627422e14
5.1133875384143315e-17,1.81895336359864e14
5.160748710385897e-17,1.8760600165960872e14
5.208548550577676e-17,1.9319466988678034e14
5.256791122018419e-17,1.986424914646433e14
5.3054805253695527e-17,2.039319578525246e14
5.354620899273613e-17,2.090471274870954e14
5.404216420705904e-17,2.1397382309922503e14
5.454271305329847e-17,2.1869979614290716e14
5.5047898078549674e-17,2.232148550413872e14
5.555776222398854e-17,2.2751095502878347e14
5.607234882852038e-17,2.315822485012914e14
5.659170163246231e-17,2.354250959476014e14
5.711586478126446e-17,2.3903803865841628e14
5.764488282925873e-17,2.4242173547681462e14
5.817880074344911e-17,2.4557886680522003e14
5.871766390733261e-17,2.4851400989545972e14
5.92615181247554e-17,2.512334900884581e14
5.981040962380957e-17,2.5374521311894106e14
6.036438506075864e-17,2.56058483846816e14
6.092349152400687e-17,2.5818381681872984e14
6.148777653810029e-17,2.601327439070595e14
6.205728806776487e-17,2.6191762393516712e14
6.263207452198705e-17,2.6355145869984916e14
6.321218475812448e-17,2.6504771917386344e14
6.379766808606256e-17,2.6642018494735944e14
6.438857427240426e-17,2.6768279918340928e14
6.498495354469876e-17,2.6884954055766844e14
6.558685659571449e-17,2.6993431286196578e14
6.619433458774388e-17,2.7095085221031166e14
6.680743915695588e-17,2.7191265112307706e14
6.74262224177835e-17,2.7283289820462516e14
6.805073696735193e-17,2.737244316889589e14
6.868103588995321e-17,2.7459970481698784e14
6.931717276155401e-17,2.7547076083068734e14
6.995920165435346e-17,2.7634921531967725e14
7.06071771413778e-17,2.7724624372392297e14
7.126115430111731e-17,2.781725719666373e14
7.192118872221208e-17,2.7913846844387406e14
7.258733650817245e-17,2.8015373590894503e14
7.3259654282152e-17,2.812277021366064e14
7.393819919175873e-17,2.823692086098422e14
7.462302891391093e-17,2.8358659681872056e14
7.531420165974391e-17,2.848876920764514e14
7.601177617955322e-17,2.8627978502640856e14
7.671581176779271e-17,2.877696112241086e14
7.742636826811277e-17,2.893633293230143e14
7.814350607844526e-17,2.9106649847100294e14
7.886728615614172e-17,2.928840555382265e14
7.959777002314977e-17,2.948202927541113e14
8.033501977124701e-17,2.968788362424067e14
8.107909806731694e-17,2.990626258217191e14
8.183006815867373e-17,3.013738963004006e14
8.258799387844289e-17,3.038141603547082e14
8.335293965098187e-17,3.063841929532532e14
8.412497049736084e-17,3.090840171932467e14
8.490415204088755e-17,3.1191289135626225e14
8.56905505126833e-17,3.1486929698225925e14
8.648423275731745e-17,3.179509278052698e14
8.72852662384837e-17,3.2115467949345456e14
8.809371904473955e-17,3.2447664028749456e14
8.890965989529167e-17,3.2791208282692444e14
8.973315814583502e-17,3.3145545768380456e14
9.056428379445313e-17,3.351003893728787e14
9.140310748756223e-17,3.388396758606789e14
9.224970052592136e-17,3.426652928354193e14
9.310413487069085e-17,3.465684042058126e14
9.396648314954672e-17,3.5053938045268744e14
9.483681866285948e-17,3.5456782654549244e14
9.571521538991855e-17,3.586426211422866e14
9.660174799522606e-17,3.6275196870639694e14
9.749649183484096e-17,3.668834659883115e14
9.839952296278206e-17,3.710241840365427e14
9.931091813749821e-17,3.751607665190509e14
1.0023075482838643e-16,3.792795446659552e14
1.0115911122238298e-16,3.833666685988145e14
1.0209606623060476e-16,3.874082542092537e14
1.0304169949505896e-16,3.913905441132107e14
1.0399609139541182e-16,3.9530008056108156e14
1.0495932305582266e-16,3.991238875561809e14
1.0593147635183701e-16,4.028496588516372e14
1.0691263391734772e-16,4.064659479864553e14
1.0790287915161858e-16,4.099623561098201e14
1.0890229622637282e-16,4.133297130509041e14
1.0991097009294961e-16,4.1656024693684425e14
1.1092898648952228e-16,4.1964773765650756e14
1.1195643194838795e-16,4.2258764961870044e14
1.129933938033224e-16,4.253772395606375e14
1.1403996019700308e-16,4.280156356199061e14
1.1509622008850312e-16,4.305038844786767e14
1.161622632608502e-16,4.3284496410501344e14
1.1723818032865998e-16,4.3504376043075494e14
1.1832406274583805e-16,4.371070071925526e14
1.19420002813353e-16,4.390431890940667e14
1.2052609368708415e-16,4.4086240939320306e14
1.216424293857368e-16,4.425762239488478e14
1.2276910479883604e-16,4.441974446480324e14
1.2390621569479182e-16,4.457399159500598e14
1.2505385872903888e-16,4.47218269005075e14
1.2621213145225461e-16,4.4864765841065925e14
1.2738113231864786e-16,4.5004348714512606e14
1.2856096069432964e-16,4.51421125548579e14
1.2975171686575894e-16,4.5279563040502156e14
1.309535020482665e-16,4.541814702079331e14
1.3216641839466038e-16,4.5559226256873106e14
1.3339056900390586e-16,4.5704052945725856e14
1.346260579298911e-16,4.585374755541037e14
1.3587299019027119e-16,4.6009279445723425e14
1.3713147177539428e-16,4.6171450683397506e14
1.3840160965731303e-16,4.6340883385960525e14
1.3968351179887398e-16,4.651801084536395e14
1.4097728716289678e-16,4.6703072593357906e14
1.422830457214355e-16,4.689611347741587e14
1.4360089846512578e-16,4.709698672096518e14
1.4493095741262152e-16,4.7305360847005056e14
1.4627333562011298e-16,4.752073025218433e14
1.476281471909391e-16,4.7742429131376925e14
1.4899550728528567e-16,4.796964837299747e14
1.5037553212997353e-16,4.8201454974940044e14
1.5176833902834038e-16,4.843681347214379e14
1.5317404637020797e-16,4.8674608821225356e14
1.5459277364194786e-16,4.8913670156937875e14
1.5602464143663712e-16,4.915279482061378e14
1.5746977146430835e-16,4.939077206302374e14
1.5892828656229765e-16,4.962640584352948e14
1.60400310705682e-16,4.985853618379413e14
1.6188596901781992e-16,5.008605858684886e14
1.6338538778098636e-16,5.030794109960934e14
1.6489869444710614e-16,5.052323867705794e14
1.6642601764859019e-16,5.0731104596782656e14
1.6796748720926532e-16,5.093079877045694e14
1.6952323415541214e-16,5.1121692900865375e14
1.710933907269017e-16,5.1303272535664494e14
1.7267809038843523e-16,5.147513616855516e14
1.7427746784089173e-16,5.1636991631287925e14
1.7589165903277326e-16,5.1788650102468156e14
1.7752080117176361e-16,5.193001812836265e14
1.7916503273639032e-16,5.2061088104186375e14
1.8082449348779482e-16,5.21819276996508e14
1.8249932448161505e-16,5.2292668728559106e14
1.8418966807997108e-16,5.239349595840757e14
1.8589566796356883e-16,5.2484636332586056e14
1.8761746914391234e-16,5.256634903596224e14
1.8935521797562915e-16,5.263891677627553e14
1.9110906216891358e-16,5.2702638581437025e14
1.9287915080207777e-16,5.27578243297062e14
1.9466563433422633e-16,5.2804791139416506e14
1.9646866461804485e-16,5.284386165135191e14
1.9828839491270673e-16,5.2875364144049375e14
2.001249798969035e-16,5.2899634334155494e14
2.0197857568198784e-16,5.2917018634178856e14
2.0384933982524642e-16,5.292787857182414e14
2.057374313432916e-16,5.293259602126949e14
2.0764301072557706e-16,5.293157885929023e14
2.095662399480431e-16,5.292526663931388e14
2.1150728248687947e-16,5.29141358747947e14
2.1346630333242454e-16,5.289870453940225e14
2.1544346900318868e-16,5.2879535424344944e14
2.1743894756000755e-16,5.285723804092147e14
2.1945290862033115e-16,5.2832468816746644e14
2.2148552337263593e-16,5.280592940420444e14
2.2353696459097965e-16,5.277836299639364e14
2.256074066496864e-16,5.275054862584071e14
2.2769702553816754e-16,5.272329350123797e14
2.2980599887588486e-16,5.269742351424343e14
2.3193450592744274e-16,5.267377211904481e14
2.3408272761782944e-16,5.2653167849424206e14
2.36250846547795e-16,5.2636420789424944e14
2.3843904700937157e-16,5.262430835291532e14
2.4064751500154215e-16,5.261756075344029e14
2.4287643824604505e-16,5.2616846558398756e14
2.45126006203334e-16,5.262275872097969e14
2.4739641008868166e-16,5.263580147013347e14
2.4968784288843217e-16,5.265637841427916e14
2.5200049937640897e-16,5.268478217992795e14
2.5433457613046484e-16,5.2721185863671744e14
2.566902715491952e-16,5.276563652692363e14
2.5906778586880115e-16,5.281805090934581e14
2.6146732118010867e-16,5.287821348096484e14
2.6388908144575076e-16,5.2945776896346494e14
2.6633327251749805e-16,5.3020264858493175e14
2.6880010215376075e-16,5.3101077346724706e14
2.71289780037247e-16,5.3187498112830644e14
2.738025177927852e-16,5.3278704304098744e14
2.763385290053167e-16,5.337377803102223e14
2.7889802923804395e-16,5.3471719661915125e14
2.814812360507581e-16,5.3571462596464475e14
2.840883690183307e-16,5.3671889245392394e14
2.867196497493764e-16,5.377184792375389e14
2.8937530190509474e-16,5.387017035075518e14
2.920555512182745e-16,5.3965689439124944e14
2.9476062551248587e-16,5.405725705182644e14
2.974907547214444e-16,5.4143761403135425e14
3.002461709085543e-16,5.422414378479721e14
3.030271082866393e-16,5.4297414306173444e14
3.058338032378432e-16,5.436266635014235e14
3.086664943337274e-16,5.4419089464239025e14
3.115254223555491e-16,5.446598042935599e14
3.1441083031472583e-16,5.450275227650051e14
3.173229634734973e-16,5.452894105578036e14
3.2026206936576503e-16,5.454421020100118e14
3.2322839781813806e-16,5.454835237785805e14
3.262222009711673e-16,5.454128875331525e14
3.2924373330077756e-16,5.4523065677745144e14
3.3229325163989685e-16,5.449384882880166e14
3.353710152002929e-16,5.4453914925601425e14
3.384772855945983e-16,5.440364118206044e14
3.416123268585532e-16,5.434349272743042e14
3.447764054734471e-16,5.4274008278258375e14
3.479697903887688e-16,5.4195784397114006e14
3.5119275304507275e-16,5.410945871744533e14
3.5444556739704357e-16,5.4015692548880644e14
3.577285099367877e-16,5.3915153301447206e14
3.610418597173345e-16,5.380849717909265e14
3.6438589837635405e-16,5.36963525915415e14
3.677609101601031e-16,5.3579304718358206e14
3.7116718194757667e-16,5.345788163011996e14
3.746050032748997e-16,5.333254232939558e14
3.780746663599357e-16,5.3203667019929256e14
3.8157646612712444e-16,5.3071549847710794e14
3.8511070023255687e-16,5.2936394284632894e14
3.8867766908926675e-16,5.2798311246723606e14
3.9227767589277234e-16,5.265731995729654e14
3.9591102664684666e-16,5.25133514837299e14
3.9957803018952653e-16,5.236625479790529e14
4.0327899821937054e-16,5.221580513741706e14
4.070142453219439e-16,5.2061714380045906e14
4.107840889965651e-16,5.1903643089829994e14
4.14588849683292e-16,5.174121385106123e14
4.184288507901576e-16,5.1574025477825406e14
4.223044187206672e-16,5.14016676718782e14
4.2621588290153247e-16,5.122373570070951e14
4.3016357581067993e-16,5.103984468004627e14
4.341478330055101e-16,5.0849643069752925e14
4.3816899315141857e-16,5.065282502764235e14
4.422273980505897e-16,5.0449141310339125e14
4.463233926710397e-16,5.0238408462042325e14
4.504573251759463e-16,5.002051608870237e14
4.546295469532408e-16,4.9795432074647794e14
4.588404126454752e-16,4.9563205659032e14
4.630902801799737e-16,4.932396834875662e14
4.673795107992464e-16,4.907793270113083e14
4.717084690917022e-16,4.882538906207012e14
4.760775230226378e-16,4.856670039305675e14
4.804870439655124e-16,4.830229536158694e14
4.849374067335233e-16,4.803265990491184e14
4.894289896114532e-16,4.7758327505290175e14
4.939621743878325e-16,4.7479868436648256e14
4.985373463873904e-16,4.7197878257621025e14
5.031548945038046e-16,4.691296583464614e14
5.07815211232767e-16,4.6625741181418694e14
5.125186927053332e-16,4.633680339794049e14
5.172657387216024e-16,4.604672898396018e14
5.220567527846986e-16,4.575606078817325e14
5.268921421350666e-16,4.54652978364533e14
5.317723177850966e-16,4.517488625995845e14
5.366976945540476e-16,4.488521151753032e14
5.416686911033158e-16,4.459659207671563e14
5.466857299720192e-16,4.4309274684405156e14
5.517492376129117e-16,4.402343132194158e14
5.568596444286409e-16,4.373915790115396e14
5.620173848083188e-16,4.3456474717780694e14
5.672228971644549e-16,4.3175328637893994e14
5.72476623970219e-16,4.2895596952123344e14
5.777790117970495e-16,4.261709279264307e14
5.831305113526219e-16,4.233957197008829e14
5.88531577519145e-16,4.2062741052880275e14
5.939826693920362e-16,4.1786266480941625e14
5.994842503189421e-16,4.150978448051646e14
6.050367879391212e-16,4.1232911527690094e14
6.106407542232036e-16,4.095525509601219e14
6.162966255132942e-16,4.067642441893719e14
6.220048825634718e-16,4.039604100092073e14
6.277660105806513e-16,4.0113748622008094e14
6.335804992658242e-16,3.982922259935275e14
6.394488428556936e-16,3.954217809475538e14
6.453715401646702e-16,3.925237728916352e14
6.51349094627281e-16,3.895963528198909e14
6.573820143409598e-16,3.8663824613753956e14
6.634708121092337e-16,3.836487835343562e14
6.696160054853216e-16,3.8062791735350094e14
6.75818116816111e-16,3.775762237283709e14
6.820776732865692e-16,3.74494891158057e14
6.883952069645511e-16,3.7138569654912306e14
6.947712548460226e-16,3.68250970054973e14
7.012063589007177e-16,3.6509355028413344e14
7.07701066118189e-16,3.619167316183941e14
7.142559285543133e-16,3.5872420547727125e14
7.20871503378215e-16,3.5551999738681875e14
7.275483529196218e-16,3.523084016616524e14
7.342870447166758e-16,3.4909391539588725e14
7.41088151564157e-16,3.4588117329091894e14
7.479522515621829e-16,3.426748846371013e14
7.548799281653447e-16,3.3947977352568594e14
7.618717702322984e-16,3.363005231106375e14
7.689283720758305e-16,3.331417244811279e14
7.760503335133571e-16,3.300078304577916e14
7.832382599179204e-16,3.269031144008194e14
7.904927622696437e-16,3.2383163392551356e14
7.978144572076613e-16,3.207971992680947e14
8.05203967082547e-16,3.1780334593587775e14
8.126619200091946e-16,3.148533112130414e14
8.201889499202211e-16,3.1195001407475894e14
8.277856966198489e-16,3.0909603808483925e14
8.354528058382854e-16,3.0629361690904206e14
8.431909292866251e-16,3.035446221602522e14
8.510007247122246e-16,3.008505533938118e14
8.588828559546259e-16,2.982125301819404e14
8.668379930019792e-16,2.956312863060641e14
8.748668120479896e-16,2.931071662060609e14
8.829699955494083e-16,2.906401239083279e14
8.911482322840202e-16,2.882297247140557e14
8.994022174092052e-16,2.8587514996074325e14
9.077326525210243e-16,2.835752051716512e14
9.161402457138502e-16,2.8132833187912316e14
9.246257116405733e-16,2.7913262335023847e14
9.331897715733238e-16,2.7698584436046078e14
9.41833153464796e-16,2.7488545505754856e14
9.505565920101212e-16,2.7282863883997353e14
9.593608287093126e-16,2.7081233404788322e14
9.682466119303114e-16,2.6883326913707906e14
9.772146969725724e-16,2.668880008841985e14
9.86265846131283e-16,2.649729550603231e14
9.954008287621538e-16,2.6308446891599103e14
1.004620421346811e-15,2.6121883474718066e14
1.0139254075588142e-15,2.59372343762355e14
1.023316578330245e-15,2.5754132944683644e14
1.0327947319189526e-15,2.5572220962303894e14
1.0423606739764032e-15,2.5391152643278503e14
1.052015217616157e-15,2.5210598351919278e14
1.061759183482999e-15,2.5030247975782825e14
1.071593399822671e-15,2.484981389766515e14
1.0815187025522892e-15,2.4669033520788422e14
1.0915359353313933e-15,2.4487671312838747e14
1.1016459496336546e-15,2.4305520346429684e14
1.1118496048192698e-15,2.4122403325667366e14
1.1221477682079803e-15,2.3938173100415762e14
1.1325413151528126e-15,2.375271268127394e14
1.143031129114481e-15,2.3565934778910875e14
1.153618101736476e-15,2.3377780901015647e14
1.1643031329208757e-15,2.3188220048532647e14
1.1750871309048075e-15,2.2997247059925034e14
1.1859710123376706e-15,2.280488065784249e14
1.1969557023590452e-15,2.261116125671254e14
1.2080421346773265e-15,2.2416148592391562e14
1.2192312516491094e-15,2.2219919236111125e14
1.2305240043592615e-15,2.202256405456352e14
1.2419213527017847e-15,2.1824185676132247e14
1.253424265461402e-15,2.1624896020069494e14
1.2650337203959012e-15,2.1424813940936525e14
1.2767507043192645e-15,2.1224063034976062e14
1.288576213185518e-15,2.1022769648415928e14
1.3005112521734099e-15,2.082106112016748e14
1.3125568357718455e-15,2.0619064283177106e14
1.3247139878661147e-15,2.0416904240014125e14
1.3369837418249453e-15,2.0214703419370675e14
1.3493671405883064e-15,2.0012580911256416e14
1.3618652367560827e-15,1.9810652070044197e14
1.3744790926775394e-15,1.9609028366435784e14
1.3872097805416182e-15,1.9407817462111953e14
1.4000583824680961e-15,1.920712347455678e14
1.4130259905995336e-15,1.9007047394512166e14
1.4261137071941298e-15,1.8807687614896297e14
1.4393226447194095e-15,1.8609140527947e14
1.4526539259467782e-15,1.8411501146891666e14
1.466108684046983e-15,1.8214863709619244e14
1.4796880626863963e-15,1.8019322224586388e14
1.4933932161242534e-15,1.7824970923408662e14
1.5072253093107587e-15,1.763190459010503e14
1.5211855179861018e-15,1.7440218743539922e14
1.5352750287804211e-15,1.7250009656974803e14
1.5494950393146317e-15,1.7061374206493538e14
1.5638467583022478e-15,1.687440954807065e14
1.5783314056521197e-15,1.668921263088873e14
1.5929502125721198e-15,1.650587956185115e14
1.607704421673822e-15,1.6324504842790828e14
1.622595287078087e-15,1.6145180507390162e14
1.637624074521689e-15,1.596799518909106e14
1.6527920614648972e-15,1.5793033154150294e14
1.6681005372000557e-15,1.5620373335393766e14
1.6835508029612006e-15,1.5450088402132253e14
1.699144172034626e-15,1.5282243900171428e14
1.7148819698705408e-15,1.5116897492981897e14
1.7307655341957276e-15,1.495409833106315e14
1.746796215127242e-15,1.479388657153196e14
1.7629753752872039e-15,1.463629306423293e14
1.7793043899185773e-15,1.448133921445958e14
1.7957846470020967e-15,1.432903702594432e14
1.8124175473742394e-15,1.4179389321388284e14
1.8292045048462903e-15,1.4032390131686522e14
1.8461469463245456e-15,1.3888025239379442e14
1.8632463119315598e-15,1.3746272856907873e14
1.8805040551285833e-15,1.360710441610612e14
1.8979216428391033e-15,1.3470485442148162e14
1.915500555573524e-15,1.3336376482924331e14
1.9332422875550434e-15,1.32047340636033e14
1.9511483468466166e-15,1.3075511635921062e14
1.9692202554791735e-15,1.2948660492496038e14
1.9874595495809857e-15,1.2824130618144483e14
2.00586777950823e-15,1.2701871452677442e14
2.0244465099768018e-15,1.2581832542907964e14
2.0431973201952705e-15,1.2463964065481416e14
2.0621218039991447e-15,1.2348217206543878e14
2.0812215699863413e-15,1.2234544389072212e14
2.100498241653911e-15,1.2122899343774931e14
2.119953457536069e-15,1.201323702471251e14
2.1395888713434214e-15,1.190551337604988e14
2.1594061521035674e-15,1.1799684961505886e14
2.179406984302958e-15,1.1695708472974956e14
2.19959306803007e-15,1.1593540139321738e14
2.2199661191199527e-15,1.149313506035611e14
2.2405278693000182e-15,1.1394446494348773e14
2.2612800663372797e-15,1.1297425130014544e14
2.2822244741869008e-15,1.1202018375560253e14
2.3033628731421268e-15,1.1108169698060288e14
2.3246970599856453e-15,1.10158180460119e14
2.3462288481422626e-15,1.0924897386385758e14
2.3679600678330787e-15,1.0835336384809273e14
2.3898925662310527e-15,1.0747058253732806e14
2.412028207618002e-15,1.0659980788597417e14
2.434368873543108e-15,1.0574016606265888e14
2.4569164629827903e-15,1.0489073593455667e14
2.47967289250216e-15,1.0405055565821062e14
2.502640096417922e-15,1.0321863130912866e14
2.5258200269627795e-15,1.0239394740754788e14
2.5492146544514204e-15,1.0157547912499844e14
2.572825967447932e-15,1.0076220588850678e14
2.5966559729348724e-15,9.995312603918964e13
2.620706696483855e-15,9.914727215219972e13
2.6449801824277145e-15,9.834372658764872e13
2.669478494034318e-15,9.754163681903323e13
2.6942037136818825e-15,9.674023007801162e13
2.719157943036019e-15,9.59388268626795e13
2.744343303228368e-15,9.51368528807167e13
2.769761935036885e-15,9.433384903813536e13
2.7954159990678535e-15,9.352947913748142e13
2.8213076759394707e-15,9.272353501426967e13
2.847439166467248e-15,9.191593891469195e13
2.873812691851069e-15,9.110674299847534e13
2.900430493863986e-15,9.029612593510069e13
2.927294835042813e-15,8.948438664633786e13
2.9544079988803798e-15,8.8671935330166e13
2.9817722900196733e-15,8.785928197775147e13
3.0093900344497243e-15,8.704702266378395e13
3.037263579703305e-15,8.623582394899288e13
3.0653952950565236e-15,8.542640578052662e13
3.0937875717301366e-15,8.461952331004966e13
3.122442823092858e-15,8.381594807039662e13
3.1513634848664827e-15,8.301644895954442e13
3.180552015332926e-15,8.22217734760395e13
3.2100108955431683e-15,8.143262963387773e13
3.2397426295281953e-15,8.064966895848694e13
3.269749744511768e-15,7.987347093048036e13
3.300034791125289e-15,7.910452920189614e13
3.3306003436245954e-15,7.834323986246561e13
3.361449000108762e-15,7.758989198267367e13
3.392583382740992e-15,7.68446606075193e13
3.4240061379714257e-15,7.610760232127103e13
3.455719936762143e-15,7.537865345020169e13
3.4877274748141846e-15,7.465763091816722e13
3.5200314727966755e-15,7.39442357195534e13
3.5526346765781394e-15,7.32380589259986e13
3.585539857459817e-15,7.253859009769697e13
3.618749812411284e-15,7.184522792715784e13
3.6522673643081826e-15,7.11572929032372e13
3.686095362172154e-15,7.047404174620877e13
3.720236681413066e-15,6.9794683330878375e13
3.754694224073337e-15,6.9118395784622484e13
3.789470919074672e-15,6.844434442121284e13
3.824569722467007e-15,6.77717001500158e13
3.859993617679764e-15,6.709965798430467e13
3.895745615775501e-15,6.642745526279331e13
3.93182875570577e-15,6.575438919588029e13
3.968246104569486e-15,6.5079833353203625e13
4.005000757873619e-15,6.440325272259463e13
4.042095839796302e-15,6.372421699277546e13
4.079534503452449e-15,6.304241174335693e13
4.117319931161679e-15,6.235764726571458e13
4.15545533471888e-15,6.166986478664621e13
4.193943955667195e-15,6.097913992252511e13
4.2327890655735445e-15,6.028568325372126e13
4.271993966306777e-15,5.958983797585613e13
4.311561990318229e-15,5.88920746541769e13
4.351496500925054e-15,5.819298317794608e13
4.391800892596095e-15,5.749326208113781e13
4.4324785912403915e-15,5.6793705461704555e13
4.473533054498463e-15,5.609518779214201e13
4.514967772036102e-15,5.539864696708924e13
4.556786265841069e-15,5.47050659775273e13
4.5989920905224474e-15,5.401545363443955e13
4.641588833612772e-15,5.333082478652048e13
4.684580115873045e-15,5.265218048609546e13
4.727969591600391e-15,5.1980488554671836e13
4.771760948938751e-15,5.1316664984715695e13
4.8159579101923604e-15,5.066155658803372e13
4.860564232142129e-15,5.0015925264511664e13
4.905583706365045e-15,4.938043421926722e13
4.9510201595563514e-15,4.87556364030754e13
4.996877453854889e-15,4.814196539193316e13
5.0431594871713694e-15,4.7539728858718305e13
5.089870193519675e-15,4.694910472489618e13
5.137013543351339e-15,4.637014001499194e13
5.184593543892913e-15,4.580275237282133e13
5.232614239486667e-15,4.524673413784495e13
5.281079711934342e-15,4.470175882394768e13
5.3299940808440825e-15,4.416738979263915e13
5.3793615039806975e-15,4.364309086915264e13
5.4291861776189425e-15,4.312823861395885e13
5.479472336900293e-15,4.2622135934330305e13
5.530224256192912e-15,4.212402670112786e13
5.581446249454955e-15,4.1633111024985875e13
5.633142670601352e-15,4.114856084343978e13
5.685317913873753e-15,4.066953547594548e13
5.73797641421414e-15,4.019519681667444e13
5.79112264764177e-15,3.9724723854807984e13
5.844761131633626e-15,3.925732623799431e13
5.898896425508493e-15,3.8792256625807336e13
5.95353313081437e-15,3.8328821615496664e13
6.008675891719693e-15,3.786639106102364e13
6.064329395408074e-15,3.740440564733826e13
6.1204983724766906e-15,3.6942382624025836e13
6.177187597338488e-15,3.647991964487781e13
6.234401888627864e-15,3.601669670170414e13
6.29214610961035e-15,3.555247618095907e13
6.350425168595975e-15,3.508710110979784e13
6.409244019356443e-15,3.4620491693379652e13
6.468607661546321e-15,3.4152640277107797e13
6.5285211411278475e-15,3.3683604895681297e13
6.588989550799957e-15,3.321350159505378e13
6.650018030431132e-15,3.2742495733531945e13
6.711611767496273e-15,3.227079248420727e13
6.773775997517745e-15,3.179862677272525e13
6.836516004510239e-15,3.132625289210716e13
6.899837121430025e-15,3.0853934040017035e13
6.963744730628237e-15,3.038193202362323e13
7.0282442643083386e-15,2.9910497373094195e13
7.0933412049879896e-15,2.943986009686931e13
7.159041085964888e-15,2.897022130019627e13
7.225349491787222e-15,2.8501745873031586e13
7.292272058728327e-15,2.803455643429274e13
7.359814475265755e-15,2.7568728696619145e13
7.42798248256491e-15,2.7104288389295246e13
7.496781874966876e-15,2.664120984690315e13
7.566218500481062e-15,2.6179416337751137e13
7.636298261282257e-15,2.5718782169460637e13
7.707027114212288e-15,2.5259136569652887e13
7.778411071286482e-15,2.480026929800962e13
7.85045620020451e-15,2.4341937902781746e13
7.923168624866262e-15,2.38838764909246e13
7.996554525892363e-15,2.342580583748024e13
8.070620141149491e-15,2.2967444617727086e13
8.145371766280738e-15,2.2508521506246566e13
8.22081575524054e-15,2.20487878517439e13
8.296958520834915e-15,2.1588030606548152e13
8.373806535266507e-15,2.1126085166558277e13
8.451366330684704e-15,2.0662847762213637e13
8.529644499741017e-15,2.0198287034958223e13
8.608647696149245e-15,1.973245443751914e13
8.688382635251193e-15,1.9265493110729465e13
8.768856094587445e-15,1.8797644914913203e13
8.850074914473421e-15,1.8329255329919484e13
8.93204599858096e-15,1.786077598430077e13
9.014776314524918e-15,1.7392764630011756e13
9.098272894455567e-15,1.6925882443079604e13
9.182542835656301e-15,1.6460888601344145e13
9.267593301146864e-15,1.5998632165576643e13
9.353431520292377e-15,1.5540041367806117e13
9.440064789417603e-15,1.5086110488037316e13
9.5275004724273e-15,1.4637884575122486e13
9.615746001432115e-15,1.4196442336757982e13
9.704808877380287e-15,1.3762877584855824e13
9.794696670695386e-15,1.3338279673560441e13
9.885417021919574e-15,1.2923713405890852e13
9.976977642363211e-15,1.2520198909713861e13
1.0069386314760291e-14,1.2128691993330057e13
1.0162650893929932e-14,1.1750065484707285e13
1.0256779307444209e-14,1.1385092036270697e13
1.0351779556301763e-14,1.1034428839683396e13
1.0447659715608052e-14,1.0698604643336508e13
1.0544427935261707e-14,1.0378009401012443e13
1.0642092440647225e-14,1.0072886805544543e13
1.0740661533334324e-14,9.783329878872303e12
1.084014359178331e-14,9.509279702578635e12
1.0940547072057436e-14,9.250527283870273e12
1.1041880508541625e-14,9.006718464185156e12
1.1144152514667858e-14,8.777361694235358e12
1.1247371783647507e-14,8.561838423198977e12
1.135154708920999e-14,8.359415783501587e12
1.1456687286348727e-14,8.169261198286966e12
1.1562801312073777e-14,7.990458497884328e12
1.1669898186171451e-14,7.822025105356869e12
1.177798701197118e-14,7.662929840003139e12
1.1887076977119032e-14,7.512110891304233e12
1.1997177354358855e-14,7.368493533507465e12
1.2108297502320419e-14,7.231007181538403e12
1.2220446866314862e-14,7.098601430494535e12
1.2333634979137747e-14,6.970260771506297e12
1.2447871461879062e-14,6.845017733907648e12
1.2563166024741215e-14,6.721964264949275e12
1.2679528467864365e-14,6.600261221212788e12
1.279696868215939e-14,6.479145908018589e12
1.2915496650148826e-14,6.357937662240217e12
1.3035122446815089e-14,6.23604152809387e12
1.3155856240457052e-14,6.1129501230558545e12
1.3277708293554317e-14,5.988243830870364e12
1.340068896363948e-14,5.861589489849215e12
1.352480870417874e-14,5.732737766973822e12
1.3650078065460138e-14,5.601519421730531e12
1.3776507695490549e-14,5.467840668555748e12
1.3904108340900726e-14,5.331677843981953e12
1.4032890847858703e-14,5.19307157505119e12
1.4162866162991974e-14,5.052120630491837e12
1.429404533431761e-14,4.908975616843095e12
1.442643951218159e-14,4.763832659505324e12
1.4560059950206515e-14,4.616927184926864e12
1.469491800624814e-14,4.468527896042972e12
1.483102514336103e-14,4.3189310097704653e12
1.4968392930772556e-14,4.1684548037632373e12
1.5107033044866555e-14,4.017434500473739e12
1.524695727017576e-14,3.86621750036678e12
1.5388177500383432e-14,3.715158963184557e12
1.5530705739334583e-14,3.564617726563578e12
1.567455410205595e-14,3.414952544961222e12
1.5819734815786015e-14,3.2665186285040615e12
1.5966260221014284e-14,3.1196644606511196e12
1.6114142772530165e-14,2.974728874993974e12
1.6263395040481905e-14,2.8320383745727827e12
1.6414029711444665e-14,2.691904681228794e12
1.6566059589499152e-14,2.5546225072041353e12
1.6719497597319917e-14,2.4204675459565312e12
1.6874356777273722e-14,2.289694683544886e12
1.7030650292528428e-14,2.1625364356183071e12
1.7188391428171456e-14,2.039201617747055e12
1.7347593592339325e-14,1.9198742583989695e12
1.750827031735727e-14,1.8047127642217522e12
1.767043526088943e-14,1.693849346442874e12
1.7834102207100062e-14,1.5873897152336074e12
1.7999285067824763e-14,1.4854130459466892e12
1.8165997883753288e-14,1.3879722174162004e12
1.8334254825622925e-14,1.2950943182311138e12
1.8504070195422984e-14,1.2067814122911494e12
1.867545842761074e-14,1.1230115502661973e12
1.8848434090337954e-14,1.0437400090336235e12
1.9023011886689456e-14,9.689007369618484e11
1.9199206655932867e-14,8.984079792215381e11
1.9377033374779848e-14,8.321580542706388e11
1.955650715865947e-14,7.700312503787058e11
1.9737643263002554e-14,7.118938095899318e11
1.9920457084538713e-14,6.575999658939836e11
2.010496416260501e-14,6.069940045715897e11
2.029118018046674e-14,5.599123106623545e11
2.0479120966650835e-14,5.16185376200786e11
2.066880249629082e-14,4.756397381955141e11
2.086024089248505e-14,4.380998221830433e11
2.1053452427667084e-14,4.033896694627819e11
2.1248453524988786e-14,3.7133452969660004e11
2.1445260759716655e-14,3.417623043202235e11
2.1643890860640205e-14,3.145048300536519e11
2.1844360711494283e-14,2.8939899560806006e11
2.204668735239412e-14,2.6628768837397662e11
2.2250887981283648e-14,2.4502057135442093e11
2.2456979955397717e-14,2.2545469380709042e11
2.2664980792736927e-14,2.074549419237435e11
2.287490817355704e-14,1.9089433835805435e11
2.308677994187172e-14,1.7565420148646735e11
2.33006141069692e-14,1.61624176932052e11
2.3516428844943463e-14,1.487021550958677e11
2.3734242500238662e-14,1.3679408923165926e11
2.3954073587208794e-14,1.2581372898602138e11
2.4175940791691332e-14,1.1568228433622499e11
2.4399862972595453e-14,1.063280345267639e11
2.462585916350544e-14,9.768589597591296e10
2.4853948574297986e-14,8.969696224170859e10
2.5084150592775413e-14,8.230802805185176e10
2.531648478631358e-14,7.547110816503221e10
2.5550970903525016e-14,6.91429604913789e10
2.5787628875937982e-14,6.328462150517873e10
2.6026478819690044e-14,5.786096057783754e10
2.6267541037238383e-14,5.284025848270678e10
2.6510836019085417e-14,4.819381401035823e10
2.6756384445520397e-14,4.3895581410880035e10
2.7004207188377698e-14,3.992184027070764e10
2.725432531281028e-14,3.625089845064075e10
2.7506760079080675e-14,3.2862827867994553e10
2.7761532944368038e-14,2.9739232202879635e10
2.8018665564591897e-14,2.6863045044413837e10
2.827817979625338e-14,2.4218356561310223e10
2.854009769829238e-14,2.179026647317922e10
2.880444153396298e-14,1.9564760901808758e10
2.907123377272581e-14,1.752861058196715e10
2.9340497092157814e-14,1.566928789404202e10
2.9612254379880315e-14,1.3974900231341555e10
2.9886528735503824e-14,1.2434137318764355e10
3.016334347259197e-14,1.1036230243356462e10
3.044272212064306e-14,9.770920129078695e9
3.072468842708997e-14,8.628434577325972e9
3.1009266359319236e-14,7.599470192632754e9
3.1296480106707504e-14,6.675179712419519e9
3.158635408267819e-14,5.847162455001639e9
3.187891292677649e-14,5.107456987346393e9
3.217418150676378e-14,4.448535090298059e9
3.247218492073125e-14,3.8632962624113417e9
3.277294849923382e-14,3.3450621531136847e9
3.3076497807442425e-14,2.887570451286657e9
3.3382858647317646e-14,2.484967876550624e9
3.369205705980274e-14,2.1318020279361448e9
3.400411932703703e-14,1.8230119387202466e9
3.4319071974590426e-14,1.553917267629423e9
3.4636941773717344e-14,1.3202061260067053e9
3.4957755743632787e-14,1.117921598551729e9
3.52815411538089e-14,9.434470625359815e8
3.560832552629274e-14,7.934904476016773e8
3.5938136638046254e-14,6.650676060430654e8
3.6271002523306484e-14,5.554849825267975e8
3.660695147596906e-14,4.623217832543182e8
3.69460120519931e-14,3.83411848385424e8
3.72882130718283e-14,3.1682542894323987e8
3.763358362286533e-14,2.6085106128183213e8
3.7982153061907365e-14,2.1397771942152414e8
3.8333951017666055e-14,1.748774090649754e8
3.868900739327983e-14,1.4238834782411283e8
3.904735236885556e-14,1.1549885500739437e8
3.9409016404034474e-14,9.333205209132993e7
3.9774030240580366e-14,7.513145251137356e7
4.014242490499326e-14,6.0247497351067744e7
4.0514231711146555e-14,4.812507248281922e7
4.088948226294856e-14,3.8292023205186635e7
4.126820845702952e-14,3.0348664805711687e7
4.165044248545185e-14,2.3958272017151922e7
4.203621683844718e-14,1.8838517183360144e7
4.242556430717786e-14,1.4753816166377205e7
4.281851798652407e-14,1.1508532578366969e7
4.3215111277897623e-14,8.940984708814545e6
4.3615377892080055e-14,6.918195378532259e6
4.401935185208879e-14,5.331322684221845e6
4.442706749606892e-14,4.091708969195194e6
4.4838559480211814e-14,3.1274861204862557e6
4.5253862781701666e-14,2.3806772000632216e6
4.567301270168747e-14,1.80473722459243e6
4.6096044868284386e-14,1.3624793850102986e6
4.652299523960199e-14,1.0243369350780753e6
4.695390010680053e-14,766915.1921612604
4.738879609717651e-14,571792.4250658131
4.782772017727485e-14,424532.7211105055
4.827070965603188e-14,313878.1222874272
4.871780218794641e-14,231091.3177337158
4.916903577628021e-14,169423.91870539164
4.9624448776289133e-14,123688.78460764413
5.0084079898482125e-14,89917.993152833
5.054796821191246e-14,65090.8471692372
5.101615314749844e-14,46918.78892273165
5.148867450137487e-14,33676.26250039397
5.196557243827657e-14,24068.444441559124
5.244688749495119e-14,17128.37505876637
5.293266058360567e-14,12137.39277881709
5.3422932995383633e-14,8563.927296790627
5.391774640387494e-14,6016.670150530989
5.4417142868658875e-14,4208.938283642262
5.492116483887789e-14,2931.7005047018724
5.5429855156846744e-14,2033.2697738466816
5.594325706169389e-14,1404.0951305207263
5.646141419303661e-14,965.4327959708148
5.698437059469136e-14,660.9513544963277
5.751217071841613e-14,450.5436913205907
5.804485942768984e-14,305.78938668477264
5.858248200152548e-14,206.6446517622122
5.912508413831869e-14,139.04022376760454
5.967271195973311e-14,93.14715641565724
6.022541201461928e-14,62.13123594608102
6.078323128297236e-14,41.26293236096532
6.134621717992519e-14,27.28465085560454
6.191441755977835e-14,17.96319157037295
6.248788072006887e-14,11.774812869005759
6.306665540567406e-14,7.684729981381379
6.365079081295578e-14,4.993511102220395
6.424033659394204e-14,3.230613514535589
6.483534286054714e-14,2.0809631159785456
6.54358601888323e-14,1.334575065136017
6.604193962330306e-14,0.8521573062998956
6.665363268124921e-14,0.5417433799487026
6.727099135712351e-14,0.34289685322710756
6.789406812696099e-14,0.21608689885955898
6.852291595284057e-14,0.13557745057309933
6.915758828738524e-14,0.08469146565127185
6.979813907830667e-14,0.05267251975138665
7.044462277299051e-14,0.03261519136252217
7.109709432312424e-14,0.0201069554574794
7.175560918936921e-14,0.012341343324053955
7.242022334607315e-14,0.007541669502582405
7.309099328602919e-14,0.0045883943689429265
7.376797602527746e-14,0.0027793383369520575
7.445122910795127e-14,0.00167613431547388
7.514081061116962e-14,0.0010063805624084053
7.583677914997191e-14,0.0006015905559941667
7.653919388230155e-14,0.00035803416552862685
7.724811451403416e-14,0.0002121446030862195
7.79636013040522e-14,0.00012514771998458312
7.868571506936844e-14,7.350158984960616e-5
7.94145171902934e-14,4.297865089930796e-5
8.015006961565413e-14,2.5020184795336224e-5
8.089243486805955e-14,1.4501381737848164e-5
8.164167604921455e-14,8.367753158545455e-6
8.239785684528511e-14,4.807158242973502e-6
8.316104153230961e-14,2.749460936564875e-6
8.393129498166373e-14,1.5656178849571273e-6
8.47086826655742e-14,8.875699704050434e-7
8.549327066268367e-14,5.009536744309465e-7
8.628512566366887e-14,2.814946980147022e-7
8.708431497690724e-14,1.5747808209851293e-7
8.789090653419963e-14,8.770953919912149e-8
8.870496889654421e-14,4.8635113932706616e-8
8.952657125996383e-14,2.6849056792805914e-8
9.035578346138921e-14,1.4756512142960389e-8
9.119267598459298e-14,8.074462242539601e-9
9.20373199661823e-14,4.398639007776049e-9
9.288978720164517e-14,2.3855992578421287e-9
9.37501501514527e-14,1.2881034933951057e-9
9.461848194721992e-14,6.924330238052656e-10
9.549485639791967e-14,3.705767703006884e-10
9.637934799615795e-14,1.9744752033661318e-10
9.727203192450557e-14,1.0473646773105146e-10
9.817298406188821e-14,5.5311647191088875e-11
9.908228099003788e-14,2.9080869068830376e-11
1.0e-13,1.5221939375167258e-11

